Frugal RIS-aided 3D Localization with CFO under LoS and NLoS Conditions

In this paper, we investigate 3-D localization and frequency synchronization with multiple reconfigurable intelligent surfaces (RISs) in the presence of carrier frequency offset (CFO) for a stationary user equipment (UE). In line with the 6G goals of sustainability and efficiency, we focus on a frugal communication scenario with minimal spatial and spectral resources (i.e., narrowband single-input single-ouput system), considering both the presence and blockage of the line-of-sight (LoS) path between the base station (BS) and the UE. We design a generalized likelihood ratio test (GLRT)-based LoS detector, channel parameter estimation and localization algorithms, with varying complexity. To verify the efficiency of our estimators, we compare the root mean-squared error (RMSE) to the Cram\'er- Rao bound (CRB) of the unknown parameters. We also evaluate the sensitivity of our algorithms to the presence of uncontrolled multi-path components (MPC) and various levels of CFO. Simulation results showcase the effectiveness of the proposed algorithms under minimal hardware and spectral requirements, and a wide range of operating conditions, thereby confirming the viability of RIS-aided frugal localization in 6G scenarios.

==> old_tikz/data/CRB_LoS_CFO_sens.txt <==
nu_CFO,PEB
-350,0.0785023304669078
-320,0.0785023304669068
-290,0.0785023304669052
-260,0.0785023304669103
-230,0.0785023304669068
-200,0.0785023304669117
-170,0.0785023304669066
-140,0.0785023304669117
-110,0.0785023304669053
-80,0.078502330466908
-50,0.0785023304669068
-20,0.0785023304669086
10,0.0785023304669021
40,0.0785023304669078
70,0.0785023304669066
100,0.0785023304669078
130,0.0785023304669074
160,0.0785023304669068
190,0.0785023304669073
220,0.0785023304669078
250,0.0785023304669053
280,0.0785023304669074
310,0.0785023304669078
340,0.0785023304669078


==> old_tikz/data/CRB_LoS_vs_M.txt <==
M,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
8,3.79450615579287,0.973659216442952,0.621845454015297,1.42545554290363,0.128179090745824,0.988895774667417
48,0.224704109169403,0.185066977639586,0.18400550701978,0.0482891025673745,0.0389865303245134,0.287651541807518
92,0.0846324224093079,0.119645969458123,0.127463051942747,0.0345893157434126,0.0283545933558049,0.201566069706321
132,0.0492399089673925,0.101817122988434,0.109543910781459,0.0285073146372382,0.0225137767215539,0.178856846165397
176,0.0319818850695991,0.0910846813622825,0.0934588673547548,0.0233092689591144,0.0199066439021948,0.156616198235643
216,0.0235229969493217,0.0793924871638143,0.0835343718094624,0.0208978688803959,0.0191579220523096,0.140397902422373
260,0.0178117812465346,0.0722214610069073,0.0786958379768606,0.0191756693623928,0.0170926920611338,0.130616288761357
300,0.0143708206012108,0.0691719743379513,0.0757995359725191,0.0171901774314076,0.015768058007974,0.125660255834593
344,0.0117037931435797,0.0624255209243592,0.070187380837422,0.015842560969104,0.0149544094984824,0.114250130848644
384,0.00992358181754134,0.0611764198545624,0.0674142195042471,0.0149697079006034,0.0143846927007723,0.11052495616224
428,0.00843332789011195,0.0580235856185132,0.0644639301365035,0.0136234729396483,0.0132261220303352,0.106364333150887
468,0.00737555988211173,0.055368418383072,0.0621457348427991,0.0128278810683567,0.0128688842987033,0.102668046257636
512,0.00644552545653645,0.051298696680414,0.0584645829292069,0.0122008876493541,0.0123951862944659,0.0955063624956007
552,0.00575775676215914,0.0500945799946084,0.0564730460072631,0.0116874327553346,0.0120356599483018,0.0934410323017441
596,0.00513208202714238,0.0478435370328798,0.0535915226082257,0.0112741217510958,0.0116221126233493,0.0894112932193163
636,0.00465561137113771,0.0464998420237482,0.0521036498754928,0.0106234656899633,0.0112159690266391,0.0874620206360412
680,0.00421113831908296,0.0451678698148101,0.0507154583610531,0.0102951252818256,0.0109248036427862,0.0850414251292917
720,0.00386512523843622,0.0441950652678162,0.0489407308304428,0.00986791855663287,0.0106529334319941,0.0824567721823298
764,0.00353608275583927,0.0427580864914052,0.0481552525019588,0.00953483092552887,0.0103619722430369,0.0800905801155944
804,0.00327550696548526,0.0416730523689992,0.0470582056239171,0.00940209345816248,0.0101354700151941,0.0788498029721387
848,0.00302391269745238,0.0402266612597039,0.0459400275014613,0.00906899719560109,0.00986566468925505,0.0770496607184292
888,0.00282191374802994,0.0396050605082324,0.0449206981420201,0.00874647403037459,0.00971932899062452,0.0755682951637171
932,0.00262445608954725,0.0381051250692682,0.0441434454300049,0.00853121444553854,0.00951601760606659,0.0732630595997247
972,0.00246413147539889,0.0375739589598869,0.043441408334325,0.00841987503823665,0.00935321660182059,0.0722404220261092
1016,0.00230580529881214,0.0367617701409193,0.0423706319376041,0.00826682910985555,0.00917143459822046,0.0708008477238665
1056,0.00217604108457053,0.0364206495470226,0.0411147524839295,0.00803849922102544,0.00886273075447273,0.0695084102533002
1100,0.00204679347476327,0.0355461921641727,0.0396050041429738,0.00791773383144183,0.00868207241604795,0.0678367211678509
1140,0.00194001765818459,0.034996626001396,0.0389174347189878,0.00771433421085419,0.0085169414216987,0.0666822088261871
1184,0.00183288376062936,0.0346877253867802,0.0383453761924492,0.0075858129488351,0.00841480677454715,0.0658074154136227
1224,0.00174377446657262,0.0342836874976419,0.0378331448207851,0.00741637615491718,0.00821689936167829,0.0650067504383961
1268,0.00165380222243803,0.0339582934150999,0.037336210743466,0.00732537386198179,0.00806743326191799,0.0639958196625931
1308,0.00157852355906793,0.0335742057243004,0.0369647666020536,0.00723667329171956,0.00796119989661745,0.0633273099624316
1352,0.00150209590543683,0.0327433933704198,0.0364118661269777,0.007124086646795,0.00786392336029817,0.0617976909800612
1392,0.00143781837384919,0.0321230073844029,0.0359957891509658,0.00704815532063935,0.00776248076798002,0.0607652940133454
1436,0.00137224333097304,0.0316776276573802,0.0354927541936642,0.0069590305367874,0.00763378279265881,0.059732141479074
1476,0.00131684011123469,0.0311537659085252,0.0350829686438202,0.0068730846647057,0.00757390816183046,0.0589742622518332
1520,0.00126007723774668,0.0304847395562319,0.0347020976372652,0.00677625571492097,0.00743895102479827,0.0578122360426631
1560,0.00121192456183474,0.0300304838100813,0.0339346209683308,0.00670785758412597,0.00734359572533769,0.0568263269344084
1604,0.00116240136789386,0.029610169248805,0.0334023946236742,0.00658924853671614,0.0072104590621547,0.0560432683956814
1648,0.00111616059284363,0.0293809648804157,0.0328507769901183,0.00648768837153866,0.00712450650726314,0.0553604538856958


==> old_tikz/data/CRB_LoS_vs_PWR.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,1.0251979939363,4.30770105786964,4.23700094309293,0.97355156521173,1.07569747941987,7.99337916685699
-19,0.913708673868557,3.83924260902605,3.77623106540514,0.86767874581653,0.958716387681068,7.12410668132079
-18,0.814343712766291,3.4217285770175,3.36556947965213,0.773319496207694,0.854456879924947,6.34936676309246
-17,0.725784597966282,3.0496188043059,2.99956695609426,0.689221726472224,0.761535495827942,5.65887908416003
-16,0.646856203820464,2.71797562028795,2.67336686361399,0.614269510300528,0.678719225078801,5.04348129254363
-15,0.576511198492629,2.42239832140628,2.38264072517164,0.547468277322303,0.60490914608089,4.49500743343982
-14,0.513816146501166,2.15896477648696,2.12353078154489,0.487931615761968,0.539125843930276,4.00617959197164
-13,0.457939122597424,1.92417938244171,1.89259880120777,0.434869510292968,0.480496414175006,3.57051131967663
-12,0.4081386726231,1.71492667973879,1.68678045708723,0.38757785901437,0.428242879903375,3.18222156327871
-11,0.363753974864001,1.52843001214778,1.50334466480466,0.345429130446426,0.38167186846298,2.83615795362163
-10,0.324196071347418,1.36221468219849,1.33985734284551,0.307864036569101,0.34016541082689,2.52772843686098
-9,0.288940052727661,1.21407511344896,1.19414911377645,0.274384111409853,0.303172741520117,2.25284034069964
-8,0.257518093057941,1.08204558382622,1.06428651792484,0.244545096703026,0.270202990296384,2.00784606711397
-7,0.229513242024304,0.964374141688596,0.948546357543614,0.217951046852579,0.240818668588195,1.78949469094334
-6,0.204553892268278,0.859499358491887,0.845392831024095,0.194249074974593,0.214629864299349,1.5948888220888
-5,0.182308848383011,0.766029609581246,0.753457153741766,0.173124670302719,0.191289067908313,1.42144615890539
-4,0.162482932151444,0.682724608177513,0.671519395115931,0.154297524821393,0.170486561228014,1.26686522263109
-3,0.144813065710694,0.608478947525202,0.598492290872078,0.137517813748782,0.151946307633663,1.1290948181591
-2,0.129064780668679,0.54230743281647,0.533406815705554,0.122562880513703,0.135422289224461,1.00630681592643
-1,0.115029106850988,0.483332008254583,0.475399324904509,0.109234282238212,0.120695242315521,0.896871893744544
0,0.102519799393629,0.430770105786963,0.423700094309294,0.097355156521173,0.107569747941987,0.799337916685791
1,0.0913708673868561,0.383924260902604,0.377623106540514,0.086767874581653,0.0958716387681068,0.712410668132134
2,0.0814343712766298,0.342172857701751,0.336556947965213,0.0773319496207694,0.0854456879924947,0.634936676309274
3,0.0725784597966272,0.30496188043059,0.299956695609426,0.0689221726472224,0.0761535495827942,0.565887908416047
4,0.0646856203820464,0.271797562028795,0.267336686361399,0.0614269510300529,0.0678719225078801,0.504348129254387
5,0.0576511198492625,0.242239832140628,0.238264072517164,0.0547468277322303,0.060490914608089,0.449500743343927
6,0.0513816146501161,0.215896477648696,0.212353078154489,0.0487931615761968,0.0539125843930276,0.400617959197174
7,0.0457939122597426,0.192417938244171,0.189259880120777,0.0434869510292968,0.0480496414175006,0.357051131967654
8,0.04081386726231,0.171492667973879,0.168678045708723,0.038757785901437,0.0428242879903375,0.318222156327874
9,0.0363753974863999,0.152843001214778,0.150334466480466,0.0345429130446426,0.038167186846298,0.283615795362181
10,0.0324196071347417,0.136221468219849,0.133985734284551,0.0307864036569101,0.034016541082689,0.252772843686068
11,0.028894005272766,0.121407511344896,0.119414911377645,0.0274384111409853,0.0303172741520117,0.225284034069934
12,0.0257518093057941,0.108204558382622,0.106428651792484,0.0244545096703026,0.0270202990296384,0.200784606711432
13,0.0229513242024305,0.0964374141688596,0.0948546357543614,0.0217951046852579,0.0240818668588195,0.178949469094365
14,0.0204553892268278,0.0859499358491887,0.0845392831024093,0.0194249074974593,0.0214629864299348,0.159488882208884
15,0.0182308848383012,0.0766029609581246,0.0753457153741766,0.0173124670302718,0.0191289067908313,0.142144615890554
16,0.0162482932151443,0.0682724608177513,0.0671519395115931,0.0154297524821393,0.0170486561228014,0.126686522263109
17,0.0144813065710697,0.0608478947525202,0.0598492290872079,0.0137517813748782,0.0151946307633663,0.112909481815921
18,0.012906478066868,0.0542307432816471,0.0533406815705555,0.0122562880513703,0.0135422289224461,0.100630681592648
19,0.0115029106850987,0.0483332008254583,0.047539932490451,0.0109234282238212,0.012069524231552,0.0896871893744642
20,0.0102519799393629,0.0430770105786964,0.0423700094309293,0.0097355156521173,0.0107569747941987,0.0799337916685746
21,0.00913708673868551,0.0383924260902604,0.0377623106540514,0.0086767874581653,0.00958716387681068,0.0712410668132003
22,0.00814343712766287,0.0342172857701751,0.0336556947965213,0.00773319496207694,0.00854456879924947,0.0634936676309187
23,0.00725784597966274,0.030496188043059,0.0299956695609426,0.00689221726472224,0.00761535495827943,0.0565887908416044
24,0.00646856203820464,0.0271797562028795,0.0267336686361399,0.00614269510300528,0.00678719225078801,0.0504348129254368
25,0.00576511198492626,0.0242239832140628,0.0238264072517164,0.00547468277322303,0.0060490914608089,0.0449500743343925
26,0.00513816146501158,0.0215896477648696,0.0212353078154489,0.00487931615761968,0.00539125843930276,0.0400617959197122
27,0.00457939122597426,0.0192417938244171,0.0189259880120777,0.00434869510292968,0.00480496414175006,0.0357051131967666
28,0.00408138672623097,0.0171492667973879,0.0168678045708723,0.0038757785901437,0.00428242879903375,0.0318222156327867
29,0.00363753974863999,0.0152843001214778,0.0150334466480466,0.00345429130446426,0.0038167186846298,0.028361579536212
30,0.00324196071347421,0.0136221468219848,0.0133985734284551,0.00307864036569101,0.0034016541082689,0.0252772843686078
31,0.00288940052727664,0.0121407511344896,0.0119414911377645,0.00274384111409853,0.00303172741520117,0.022528403406996
32,0.00257518093057942,0.0108204558382622,0.0106428651792484,0.00244545096703026,0.00270202990296384,0.0200784606711405
33,0.00229513242024304,0.00964374141688596,0.00948546357543614,0.00217951046852579,0.00240818668588195,0.0178949469094338
34,0.00204553892268278,0.00859499358491887,0.00845392831024093,0.00194249074974593,0.00214629864299349,0.0159488882208879
35,0.00182308848383011,0.00766029609581247,0.00753457153741766,0.00173124670302719,0.00191289067908313,0.0142144615890578
36,0.00162482932151441,0.00682724608177513,0.00671519395115931,0.00154297524821393,0.00170486561228014,0.0126686522263109
37,0.00144813065710694,0.00608478947525203,0.00598492290872079,0.00137517813748782,0.00151946307633663,0.0112909481815911
38,0.0012906478066868,0.0054230743281647,0.00533406815705554,0.00122562880513703,0.00135422289224461,0.0100630681592628
39,0.00115029106850988,0.00483332008254583,0.00475399324904509,0.00109234282238212,0.0012069524231552,0.00896871893744773
40,0.00102519799393629,0.00430770105786964,0.00423700094309294,0.00097355156521173,0.00107569747941987,0.00799337916685679


==> old_tikz/data/CRB_LoS_vs_kappa_MPC.txt <==
kappa,PEB
0.1,0.145765562862928
0.2,0.145765562862928
0.3,0.145765562862928
0.4,0.145765562862928
0.5,0.145765562862928
1,0.145765562862928
2,0.145765562862928
3,0.145765562862928
4,0.145765562862928
5,0.145765562862928
10,0.145765562862928
20,0.145765562862928
30,0.145765562862928
40,0.145765562862928
50,0.145765562862928
100,0.145765562862928


==> old_tikz/data/CRB_det_LoS.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,1.02520027123075,4.54786564046538,4.89106248467973,0.904981146341246,1.03053717519162,8.51893101894477
-19,0.913710703509373,4.05328951857099,4.35916402794157,0.806565295669988,0.918467224171234,7.59250526253067
-18,0.814345521685571,3.61249808595407,3.8851090293818,0.718852076431999,0.81858477518771,6.76682743801604
-17,0.725786210167289,3.21964230811293,3.46260706718842,0.64067758749941,0.729564448828049,6.03094130232054
-16,0.646857640696125,2.86950922756074,3.08605179702022,0.571004500900114,0.650224999447026,5.37508209352163
-15,0.576512479109408,2.55745279104695,2.7504465592236,0.508908297105818,0.579513640755176,4.79054695839866
-14,0.513817287852073,2.27933219925336,2.45133807619477,0.453564997219607,0.516492075984354,4.2695794708463
-13,0.45794013982749,2.03145696090301,2.18475736009156,0.404240229276604,0.460324047259701,3.80526670882818
-12,0.408139579230351,1.81053792218314,1.9471670467762,0.360279483574174,0.410264238965731,3.39144752409156
-11,0.363754782878564,1.61364362167244,1.73541445714241,0.321099427725824,0.365648387860935,3.0226307874786
-10,0.324196791491156,1.4381613916291,1.54668976297903,0.28618016619485,0.32588446870815,2.69392252497166
-9,0.288940694556443,1.28176268947717,1.37848870225692,0.255058341596431,0.290444838459356,2.40096097764083
-8,0.257518665088444,1.14237219946136,1.22857934909325,0.227320986226656,0.258859234753005,2.13985872374523
-7,0.229513751847026,1.01814029446785,1.09497249745111,0.202600042231996,0.230708535818199,1.9071510950117
-6,0.204554346648258,0.907418492596237,0.975895265583952,0.180567477705202,0.205619198983433,1.69975020259185
-5,0.182309253349594,0.808737582806305,0.869767570971977,0.160930933901206,0.183258303992294,1.51490396265297
-4,0.162483293078291,0.720788129380138,0.775181163587084,0.143429845814189,0.163329135353931,1.35015957789702
-3,0.144813387387086,0.642403096505715,0.690880939270597,0.127831984638275,0.145567245108764,1.20333099043124
-2,0.129065067363065,0.572542362420741,0.615748285263643,0.113930376232361,0.129736943764731,1.07246987410715
-1,0.115029362367628,0.510278917628797,0.548786236895467,0.101540554699022,0.115628172840922,0.955839781418078
0,0.102520027123075,0.454786564046538,0.489106248467973,0.0904981146341246,0.103053717519162,0.851893101894396
1,0.0913710703509379,0.405328951857099,0.435916402794158,0.0806565295669988,0.0918467224171234,0.759250526253048
2,0.0814345521685581,0.361249808595408,0.388510902938181,0.0718852076431998,0.081858477518771,0.676682743801666
3,0.072578621016728,0.321964230811293,0.346260706718842,0.064067758749941,0.0729564448828048,0.603094130232076
4,0.0646857640696124,0.286950922756075,0.308605179702022,0.0571004500900114,0.0650224999447027,0.5375082093524
5,0.0576512479109405,0.255745279104696,0.27504465592236,0.0508908297105817,0.0579513640755176,0.479054695839829
6,0.0513817287852067,0.227933219925336,0.245133807619477,0.0453564997219607,0.0516492075984353,0.426957947084547
7,0.0457940139827491,0.203145696090301,0.218475736009155,0.0404240229276604,0.0460324047259701,0.380526670882829
8,0.040813957923035,0.181053792218314,0.19471670467762,0.0360279483574174,0.0410264238965731,0.339144752409221
9,0.0363754782878562,0.161364362167245,0.173541445714241,0.0321099427725824,0.0365648387860935,0.302263078747868
10,0.0324196791491154,0.14381613916291,0.154668976297903,0.0286180166194849,0.032588446870815,0.269392252497257
11,0.0288940694556441,0.128176268947717,0.137848870225692,0.0255058341596431,0.0290444838459356,0.240096097764111
12,0.0257518665088445,0.114237219946136,0.122857934909325,0.0227320986226656,0.0258859234753005,0.213985872374516
13,0.0229513751847028,0.101814029446785,0.109497249745111,0.0202600042231996,0.0230708535818199,0.190715109501172
14,0.0204554346648258,0.0907418492596236,0.097589526558395,0.0180567477705202,0.0205619198983433,0.169975020259162
15,0.0182309253349596,0.0808737582806305,0.0869767570971978,0.0160930933901206,0.0183258303992294,0.151490396265292
16,0.0162483293078291,0.0720788129380138,0.0775181163587084,0.014342984581419,0.0163329135353931,0.135015957789674
17,0.0144813387387087,0.0642403096505715,0.0690880939270597,0.0127831984638275,0.0145567245108765,0.120333099043082
18,0.0129065067363066,0.0572542362420741,0.0615748285263643,0.0113930376232361,0.0129736943764731,0.107246987410709
19,0.0115029362367627,0.0510278917628797,0.0548786236895467,0.0101540554699022,0.0115628172840922,0.0955839781418123
20,0.0102520027123074,0.0454786564046538,0.0489106248467973,0.00904981146341247,0.0103053717519162,0.0851893101894397
21,0.00913710703509368,0.0405328951857099,0.0435916402794158,0.00806565295669988,0.00918467224171234,0.0759250526253034
22,0.00814345521685568,0.0361249808595407,0.038851090293818,0.00718852076431999,0.00818584775187709,0.0676682743801582
23,0.00725786210167281,0.0321964230811293,0.0346260706718842,0.0064067758749941,0.00729564448828047,0.0603094130231987
24,0.00646857640696124,0.0286950922756075,0.0308605179702022,0.00571004500900114,0.00650224999447027,0.0537508209352261
25,0.00576512479109406,0.0255745279104695,0.027504465592236,0.00508908297105817,0.00579513640755177,0.0479054695839759
26,0.00513817287852066,0.0227933219925336,0.0245133807619476,0.00453564997219607,0.00516492075984353,0.0426957947084588
27,0.0045794013982749,0.0203145696090301,0.0218475736009156,0.00404240229276604,0.00460324047259701,0.0380526670882793
28,0.00408139579230348,0.0181053792218314,0.0194716704677621,0.00360279483574174,0.00410264238965731,0.0339144752409282
29,0.00363754782878561,0.0161364362167245,0.0173541445714241,0.00321099427725823,0.00365648387860935,0.0302263078747873
30,0.00324196791491159,0.014381613916291,0.0154668976297904,0.00286180166194849,0.0032588446870815,0.0269392252497241
31,0.00288940694556445,0.0128176268947717,0.0137848870225692,0.00255058341596431,0.00290444838459356,0.0240096097764108
32,0.00257518665088445,0.0114237219946136,0.0122857934909325,0.00227320986226656,0.00258859234753005,0.0213985872374499
33,0.00229513751847027,0.0101814029446785,0.0109497249745111,0.00202600042231996,0.00230708535818199,0.0190715109501143
34,0.00204554346648258,0.00907418492596236,0.00975895265583951,0.00180567477705202,0.00205619198983433,0.0169975020259147
35,0.00182309253349595,0.00808737582806307,0.00869767570971977,0.00160930933901206,0.00183258303992294,0.0151490396265293
36,0.00162483293078289,0.00720788129380137,0.00775181163587084,0.0014342984581419,0.00163329135353931,0.0135015957789696
37,0.00144813387387085,0.00642403096505715,0.00690880939270597,0.00127831984638275,0.00145567245108765,0.0120333099043136
38,0.00129065067363066,0.00572542362420742,0.00615748285263643,0.00113930376232361,0.00129736943764731,0.0107246987410725
39,0.00115029362367628,0.00510278917628797,0.00548786236895467,0.00101540554699022,0.00115628172840922,0.00955839781418248
40,0.00102520027123074,0.00454786564046538,0.00489106248467973,0.000904981146341245,0.00103053717519162,0.00851893101894461


==> old_tikz/data/CRB_det_noLoS.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,239.186973616695,4.60708172779812,4.91610725699385,0.936818275806432,0.924930873966907,8.90011758753681
-19,213.175614625251,4.10606591195892,4.38148520476189,0.834940167173321,0.824345509131871,7.93223814939404
-18,189.992966521993,3.65953509607237,3.90500279916316,0.744141207278768,0.73469870836012,7.0696146921449
-17,169.331409651539,3.26156408750787,3.48033740816906,0.663216549091181,0.654800913071608,6.30080072662001
-16,150.916777707444,2.90687205277472,3.10185398005265,0.59109237156334,0.583591928065903,5.61559455859327
-15,134.504719711881,2.59075244407024,2.76453026967581,0.526811630679527,0.520126853376018,5.0049039185241
-14,119.877457626631,2.30901054624989,2.46389019634771,0.469521360062897,0.463563546019929,4.46062531265504
-13,106.840896570823,2.05790781550593,2.19594444895343,0.418461352629889,0.413151445274868,3.97553649456662
-12,95.2220492997966,1.83411227116243,1.95713755021934,0.372954073104105,0.368221613192539,3.54320063036774
-11,84.8667407694614,1.63465428231613,1.74430067768976,0.332395667534835,0.328177858198971,3.15788088581186
-10,75.6375623271362,1.45688716263859,1.55460961537833,0.296247950522014,0.292488823994556,2.81446430199384
-9,67.4120483822094,1.29845205045666,1.38554727813768,0.264031263822944,0.260680938778784,2.50839394949618
-8,60.0810513621616,1.15724660809118,1.23487031146886,0.235318111578838,0.232332131240177,2.23560846069689
-7,53.5472933905883,1.03139712511336,1.10057932357014,0.209727487704501,0.20706622992642,1.99248813789571
-6,47.7240754688848,0.919233655345731,0.980892354622486,0.18691982016907,0.18454797167774,1.77580692212086
-5,42.5341270332093,0.819267857690995,0.87422123126551,0.166592465081474,0.164478552888466,1.58268958528406
-4,37.9085806210476,0.730173246749923,0.779150492501823,0.148475690789877,0.146591664564726,1.41057357765857
-3,33.7860580418274,0.650767591166032,0.69441860738962,0.132329098706534,0.130649958565899,1.25717502439521
-2,30.11185592562,0.579997226133763,0.618901235293528,0.117938433364591,0.116441898138993,1.12045841989056
-1,26.8372198426569,0.516923071906687,0.55159630656749,0.105112739378216,0.103778950954451,0.998609617867216
0,23.9186973616695,0.460708172779812,0.491610725699385,0.0936818275806432,0.0924930873966907,0.890011758753729
1,21.3175614625252,0.410606591195891,0.438148520476188,0.0834940167173321,0.0824345509131871,0.793223814939193
2,18.9992966521993,0.365953509607237,0.390500279916315,0.0744141207278769,0.0734698708360118,0.70696146921452
3,16.933140965154,0.326156408750787,0.348033740816907,0.066321654909118,0.0654800913071608,0.630080072661903
4,15.0916777707445,0.290687205277472,0.310185398005265,0.059109237156334,0.0583591928065903,0.561559455859282
5,13.4504719711881,0.259075244407024,0.276453026967582,0.0526811630679527,0.0520126853376018,0.500490391852555
6,11.9877457626631,0.230901054624989,0.24638901963477,0.0469521360062897,0.046356354601993,0.446062531265504
7,10.6840896570823,0.205790781550593,0.219594444895343,0.0418461352629888,0.0413151445274868,0.39755364945672
8,9.52220492997968,0.183411227116243,0.195713755021934,0.0372954073104105,0.0368221613192538,0.354320063036798
9,8.48667407694613,0.163465428231613,0.174430067768976,0.0332395667534835,0.0328177858198971,0.315788088581186
10,7.56375623271359,0.145688716263859,0.155460961537833,0.0296247950522014,0.0292488823994556,0.281446430199322
11,6.74120483822097,0.129845205045666,0.138554727813768,0.0264031263822944,0.0260680938778784,0.25083939494961
12,6.00810513621616,0.115724660809118,0.123487031146886,0.0235318111578837,0.0232332131240177,0.22356084606976
13,5.35472933905885,0.103139712511336,0.110057932357013,0.0209727487704501,0.020706622992642,0.199248813789577
14,4.77240754688846,0.091923365534573,0.0980892354622486,0.018691982016907,0.018454797167774,0.177580692212055
15,4.25341270332093,0.0819267857690995,0.0874221231265509,0.0166592465081474,0.0164478552888466,0.158268958528441
16,3.79085806210476,0.0730173246749923,0.0779150492501823,0.0148475690789877,0.0146591664564726,0.14105735776586
17,3.37860580418275,0.0650767591166032,0.069441860738962,0.0132329098706534,0.0130649958565899,0.125717502439516
18,3.01118559256199,0.0579997226133763,0.0618901235293528,0.0117938433364591,0.0116441898138993,0.112045841989033
19,2.68372198426568,0.0516923071906687,0.0551596306567491,0.0105112739378216,0.0103778950954451,0.0998609617867312
20,2.39186973616695,0.0460708172779812,0.0491610725699385,0.00936818275806432,0.00924930873966906,0.0890011758753352
21,2.13175614625251,0.0410606591195892,0.0438148520476188,0.00834940167173321,0.00824345509131871,0.079322381493937
22,1.89992966521993,0.0365953509607237,0.0390500279916316,0.00744141207278769,0.00734698708360119,0.0706961469214614
23,1.69331409651539,0.0326156408750787,0.0348033740816907,0.0066321654909118,0.00654800913071607,0.0630080072661985
24,1.50916777707444,0.0290687205277472,0.0310185398005265,0.0059109237156334,0.00583591928065903,0.0561559455859087
25,1.34504719711882,0.0259075244407024,0.0276453026967581,0.00526811630679527,0.00520126853376017,0.0500490391852512
26,1.19877457626631,0.0230901054624989,0.0246389019634771,0.00469521360062897,0.0046356354601993,0.0446062531265514
27,1.06840896570823,0.0205790781550593,0.0219594444895343,0.00418461352629889,0.00413151445274867,0.0397553649456477
28,0.952220492997969,0.0183411227116243,0.0195713755021934,0.00372954073104105,0.00368221613192538,0.0354320063036794
29,0.848667407694614,0.0163465428231613,0.0174430067768976,0.00332395667534835,0.00328177858198971,0.0315788088581195
30,0.756375623271359,0.0145688716263859,0.0155460961537833,0.00296247950522014,0.00292488823994556,0.0281446430199376
31,0.674120483822096,0.0129845205045666,0.0138554727813768,0.00264031263822944,0.00260680938778784,0.0250839394949589
32,0.600810513621617,0.0115724660809118,0.0123487031146886,0.00235318111578838,0.00232332131240177,0.0223560846069723
33,0.535472933905884,0.0103139712511336,0.0110057932357013,0.002097274877045,0.0020706622992642,0.0199248813789657
34,0.477240754688847,0.00919233655345731,0.00980892354622486,0.0018691982016907,0.0018454797167774,0.0177580692211986
35,0.425341270332093,0.00819267857690994,0.00874221231265509,0.00166592465081474,0.00164478552888466,0.0158268958528388
36,0.379085806210475,0.00730173246749923,0.00779150492501823,0.00148475690789877,0.00146591664564726,0.0141057357765895
37,0.337860580418274,0.00650767591166031,0.0069441860738962,0.00132329098706534,0.00130649958565899,0.0125717502439529
38,0.301118559256199,0.00579997226133764,0.00618901235293527,0.00117938433364591,0.00116441898138993,0.0112045841989057
39,0.26837219842657,0.00516923071906687,0.00551596306567491,0.00105112739378217,0.00103778950954451,0.0099860961786725
40,0.239186973616695,0.00460708172779812,0.00491610725699385,0.000936818275806432,0.000924930873966907,0.00890011758753621


==> old_tikz/data/CRB_nLoS1_kappa_MPC.txt <==
kappa,PEB
0.1,0.15154070125307
0.2,0.15154070125307
0.3,0.15154070125307
0.4,0.15154070125307
0.5,0.15154070125307
1,0.15154070125307
2,0.15154070125307
3,0.15154070125307
4,0.15154070125307
5,0.15154070125307
10,0.15154070125307
20,0.15154070125307
30,0.15154070125307
40,0.15154070125307
50,0.15154070125307
100,0.15154070125307


==> old_tikz/data/CRB_nLoS2_kappa_MPC.txt <==
kappa,PEB
0.1,0.0151540701253076
0.2,0.0151540701253076
0.3,0.0151540701253076
0.4,0.0151540701253076
0.5,0.0151540701253076
1,0.0151540701253076
2,0.0151540701253076
3,0.0151540701253076
4,0.0151540701253076
5,0.0151540701253076
10,0.0151540701253076
20,0.0151540701253076
30,0.0151540701253076
40,0.0151540701253076
50,0.0151540701253076
100,0.0151540701253076


==> old_tikz/data/CRB_nLoS_CFO_sens.txt <==
nu_CFO,PEB
-350,0.0851893101894363
-335,0.085189310189444
-320,0.085189310189444
-305,0.0851893101894371
-290,0.0851893101894508
-275,0.0851893101894509
-260,0.0851893101894432
-245,0.0851893101894371
-230,0.085189310189444
-215,0.0851893101894432
-200,0.0851893101894516
-185,0.0851893101894509
-170,0.0851893101894424
-155,0.085189310189444
-140,0.0851893101894508
-125,0.0851893101894432
-110,0.0851893101894424
-95,0.085189310189444
-80,0.0851893101894424
-65,0.085189310189444
-50,0.0851893101894508
-35,0.085189310189444
-20,0.085189310189444
-5,0.0851893101894432
10,0.085189310189444
25,0.0851893101894524
40,0.085189310189444
55,0.085189310189444
70,0.085189310189444
85,0.085189310189444
100,0.0851893101894432
115,0.085189310189444
130,0.085189310189444
145,0.085189310189444
160,0.0851893101894509
175,0.0851893101894371
190,0.0851893101894516
205,0.0851893101894371
220,0.0851893101894432
235,0.0851893101894516
250,0.0851893101894432
265,0.0851893101894516
280,0.0851893101894363
295,0.0851893101894432
310,0.085189310189444
325,0.0851893101894432
340,0.085189310189444


==> old_tikz/data/CRB_nLoS_app1_vs_PWR.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,204.03315846306,4.25748273357839,4.84585211730561,0.990730286308128,0.97489017867095,8.10316943203258
-19,181.844743890593,3.79448548038997,4.31887024560602,0.882989297109634,0.868871786317859,7.22195735815721
-18,162.069298587181,3.38183874413243,3.84919715807429,0.786965039411017,0.774382794673734,6.43657627061928
-17,144.444414408503,3.01406695332508,3.43060057819545,0.701383329653529,0.690169392227598,5.73660463955924
-16,128.736219849758,2.68628999974889,3.05752598367887,0.625108550545078,0.615114118294043,5.11275426670934
-15,114.736276712889,2.3941584823755,2.72502290132209,0.557128582108727,0.548221034988878,4.55674703665301
-14,102.258814258336,2.13379599345803,2.42867921723926,0.496541371465526,0.48860251173849,4.06120507125421
-13,91.1382641401857,1.9017476809555,2.16456263079042,0.442542963140867,0.435467446961434,3.61955282970841
-12,81.2270634148221,1.69493440474526,1.92916847534121,0.394416831063785,0.388110770631085,3.22592985510361
-11,72.3936964703092,1.51061187830438,1.7193732134659,0.351524370701338,0.345904088424765,2.87511300971459
-10,64.5209498941326,1.34633425369476,1.53239298950352,0.313296425164442,0.30828734331287,2.56244716714772
-9,57.5043571224263,1.19992166664705,1.36574668948458,0.279225732841757,0.274761383942356,2.28378344163848
-8,51.2508122321403,1.06943131108619,1.21722301825619,0.248860196346299,0.244881341201551,2.0354241348549
-7,45.6773344820115,0.953131659275166,1.08485115693882,0.221796883457787,0.218250725077332,1.81407366968975
-6,40.7099672085417,0.849479485493965,0.966874611357203,0.197676680456894,0.194516163473543,1.61679485995491
-5,36.2827964660068,0.757099388371868,0.861727904429808,0.176179526904371,0.173362713177972,1.44096993570426
-4,32.3370763884442,0.674765540146912,0.768015803239093,0.15702016863348,0.154509680757279,1.28426580701893
-3,28.8204496677035,0.601385420676259,0.684494805138384,0.139944372600508,0.13770689792567,1.14460310531896
-2,25.6862528037772,0.535985320357673,0.61005663722726,0.124725553366741,0.122731401963741,1.02012859140601
-1,22.8928969085069,0.477697419594693,0.543713550243514,0.111161766447359,0.109384477138654,0.909190564108064
0,20.4033158463059,0.425748273357839,0.484585211730561,0.0990730286308129,0.0974890178670949,0.810316943203523
1,18.1844743890593,0.379448548038996,0.431887024560602,0.0882989297109633,0.0868871786317858,0.722195735815936
2,16.2069298587181,0.338183874413243,0.384919715807428,0.0786965039411017,0.0774382794673734,0.643657627062062
3,14.4444414408503,0.301406695332508,0.343060057819545,0.0701383329653529,0.0690169392227597,0.573660463955893
4,12.8736219849758,0.26862899997489,0.305752598367887,0.0625108550545078,0.0615114118294043,0.511275426671036
5,11.4736276712889,0.23941584823755,0.272502290132209,0.0557128582108727,0.0548221034988878,0.455674703665217
6,10.2258814258336,0.213379599345803,0.242867921723926,0.0496541371465526,0.048860251173849,0.406120507125387
7,9.1138264140186,0.19017476809555,0.216456263079042,0.0442542963140867,0.0435467446961434,0.361955282970941
8,8.12270634148219,0.169493440474526,0.192916847534121,0.0394416831063785,0.0388110770631085,0.322592985510259
9,7.2393696470309,0.151061187830438,0.17193732134659,0.0351524370701337,0.0345904088424765,0.287511300971356
10,6.45209498941327,0.134633425369476,0.153239298950352,0.0313296425164442,0.030828734331287,0.256244716714765
11,5.75043571224262,0.119992166664705,0.136574668948458,0.0279225732841757,0.0274761383942356,0.228378344163878
12,5.12508122321403,0.106943131108619,0.121722301825619,0.0248860196346299,0.0244881341201551,0.20354241348551
13,4.56773344820114,0.0953131659275166,0.108485115693882,0.0221796883457787,0.0218250725077332,0.181407366968929
14,4.07099672085417,0.0849479485493965,0.0966874611357203,0.0197676680456894,0.0194516163473542,0.161679485995477
15,3.62827964660067,0.0757099388371868,0.0861727904429808,0.0176179526904371,0.0173362713177972,0.144096993570441
16,3.23370763884443,0.0674765540146913,0.0768015803239092,0.015702016863348,0.0154509680757279,0.128426580701906
17,2.88204496677036,0.0601385420676259,0.0684494805138383,0.0139944372600508,0.013770689792567,0.114460310531886
18,2.56862528037771,0.0535985320357673,0.0610056637227259,0.0124725553366741,0.0122731401963741,0.102012859140625
19,2.28928969085069,0.0477697419594693,0.0543713550243513,0.0111161766447359,0.0109384477138654,0.0909190564107837
20,2.0403315846306,0.0425748273357839,0.0484585211730561,0.00990730286308129,0.0097489017867095,0.0810316943203472
21,1.81844743890593,0.0379448548038996,0.0431887024560602,0.00882989297109634,0.00868871786317859,0.0722195735815741
22,1.62069298587182,0.0338183874413243,0.0384919715807428,0.00786965039411018,0.00774382794673734,0.0643657627061935
23,1.44444414408503,0.0301406695332508,0.0343060057819545,0.0070138332965353,0.00690169392227597,0.0573660463955932
24,1.28736219849758,0.026862899997489,0.0305752598367887,0.00625108550545078,0.00615114118294043,0.0511275426671035
25,1.14736276712889,0.023941584823755,0.0272502290132209,0.00557128582108727,0.00548221034988878,0.0455674703665243
26,1.02258814258336,0.0213379599345803,0.0242867921723926,0.00496541371465526,0.00488602511738491,0.0406120507125457
27,0.911382641401856,0.019017476809555,0.0216456263079042,0.00442542963140867,0.00435467446961434,0.036195528297099
28,0.812270634148219,0.0169493440474526,0.0192916847534121,0.00394416831063785,0.00388110770631085,0.0322592985510229
29,0.72393696470309,0.0151061187830438,0.017193732134659,0.00351524370701337,0.00345904088424766,0.0287511300971376
30,0.645209498941329,0.0134633425369476,0.0153239298950352,0.00313296425164441,0.0030828734331287,0.0256244716714789
31,0.575043571224262,0.0119992166664705,0.0136574668948458,0.00279225732841757,0.00274761383942356,0.0228378344163942
32,0.512508122321402,0.0106943131108619,0.0121722301825619,0.00248860196346299,0.00244881341201551,0.0203542413485516
33,0.456773344820115,0.00953131659275166,0.0108485115693882,0.00221796883457787,0.00218250725077332,0.0181407366968955
34,0.407099672085416,0.00849479485493965,0.00966874611357203,0.00197676680456894,0.00194516163473542,0.0161679485995475
35,0.362827964660068,0.00757099388371868,0.00861727904429808,0.00176179526904371,0.00173362713177971,0.0144096993570419
36,0.323370763884442,0.00674765540146912,0.00768015803239094,0.0015702016863348,0.00154509680757279,0.0128426580701853
37,0.288204496677034,0.00601385420676259,0.00684494805138384,0.00139944372600508,0.0013770689792567,0.0114460310531888
38,0.256862528037771,0.00535985320357674,0.0061005663722726,0.00124725553366741,0.00122731401963741,0.0102012859140611
39,0.22892896908507,0.00477697419594692,0.00543713550243513,0.00111161766447359,0.00109384477138654,0.00909190564107942
40,0.204033158463059,0.00425748273357839,0.00484585211730561,0.000990730286308129,0.00097489017867095,0.00810316943203515


==> old_tikz/data/CRB_nLoS_app2_vs_PWR.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,213.305354784949,4.58022403964171,4.84256385467226,0.837602621745133,1.17778119111636,8.59533465505474
-19,190.108597561037,4.0821289721934,4.31593957844921,0.746514122413635,1.04969859149874,7.6606000748906
-18,169.434465923565,3.63820127605031,3.84658519822142,0.665331411931242,0.93554485443092,6.82751700341432
-17,151.008626706567,3.24255030039923,3.42827266652623,0.592977245053569,0.833805229177756,6.08503093441788
-16,134.586580218517,2.88992599717667,3.05545123021977,0.528491525945957,0.743129692725498,5.42328952887186
-15,119.950415879966,2.57564925612081,2.72317377535528,0.471018568295069,0.662315035796642,4.83351188037847
-14,106.905920682552,2.29554981582115,2.42703118198661,0.419795740871394,0.590288896993842,4.3078719978679
-13,95.2800021003767,2.04591092688335,2.16309381782542,0.374143347876181,0.526095533215696,3.83939495946004
-12,84.918391257346,1.82342003292287,1.92785939440821,0.333455609791146,0.468883137526462,3.42186435948432
-11,75.6835958729179,1.62512481495437,1.71820649385627,0.297192625052319,0.417892536195553,3.04973982055706
-10,67.4530758230736,1.44839401591251,1.5313531495569,0.26487320588431,0.372447114923377,2.71808347613564
-9,60.1176171073209,1.29088252546933,1.36481993115665,0.236068493230884,0.331943840580667,2.42249444803166
-8,53.5798826452651,1.150500261845,1.216397044027,0.210396266055845,0.295845259325238,2.15905044943168
-7,47.7531206726884,1.02538443769248,1.08411500663218,0.187515869502109,0.263672364916039,1.92425573853416
-6,42.5600135983475,0.913874842041162,0.966218516705799,0.16712369460872,0.234998242591363,1.7149947321778
-5,37.9316520465123,0.814491810306014,0.861143159456239,0.148949149604399,0.209442404169334,1.52849066394796
-4,33.8066204714168,0.725916590037488,0.767494648732831,0.132751069319144,0.186665739200906,1.36226873817197
-3,30.1301822102817,0.64697384187776,0.684030325695765,0.118314515068945,0.166366015180237,1.21412329088638
-2,26.8535531610544,0.576616043521548,0.609642669488282,0.105447922550037,0.148273867102959,1.08208852201263
-1,23.933254447014,0.513909589731548,0.543344601107792,0.0939805598969746,0.13214922315623,0.964412410387256
0,21.3305354784949,0.458022403964171,0.484256385467226,0.0837602621745134,0.117778119111636,0.859533465505556
1,19.0108597561037,0.40821289721934,0.431593957844921,0.0746514122413635,0.104969859149874,0.766060007489242
2,16.9434465923565,0.363820127605031,0.384658519822142,0.0665331411931242,0.093554485443092,0.682751700341419
3,15.1008626706567,0.324255030039923,0.342827266652622,0.0592977245053569,0.0833805229177756,0.608503093441779
4,13.4586580218518,0.288992599717667,0.305545123021978,0.0528491525945958,0.0743129692725498,0.542328952887144
5,11.9950415879966,0.257564925612081,0.272317377535528,0.0471018568295069,0.0662315035796642,0.483351188037879
6,10.6905920682552,0.229554981582115,0.242703118198661,0.0419795740871394,0.0590288896993843,0.430787199786808
7,9.52800021003766,0.204591092688335,0.216309381782542,0.0374143347876181,0.0526095533215696,0.383939495946033
8,8.49183912573461,0.182342003292287,0.192785939440821,0.0333455609791147,0.0468883137526462,0.342186435948412
9,7.56835958729179,0.162512481495437,0.171820649385627,0.0297192625052319,0.0417892536195553,0.304973982055686
10,6.74530758230733,0.144839401591251,0.15313531495569,0.026487320588431,0.0372447114923377,0.271808347613484
11,6.01176171073209,0.129088252546933,0.136481993115665,0.0236068493230884,0.0331943840580667,0.242249444803151
12,5.3579882645265,0.1150500261845,0.1216397044027,0.0210396266055845,0.0295845259325238,0.215905044943234
13,4.77531206726885,0.102538443769248,0.108411500663218,0.0187515869502109,0.0263672364916039,0.192425573853415
14,4.25600135983475,0.0913874842041162,0.0966218516705799,0.016712369460872,0.0234998242591363,0.171499473217759
15,3.79316520465122,0.0814491810306014,0.086114315945624,0.0148949149604399,0.0209442404169334,0.152849066394756
16,3.38066204714168,0.0725916590037487,0.0767494648732831,0.0132751069319144,0.0186665739200906,0.136226873817239
17,3.01301822102817,0.064697384187776,0.0684030325695765,0.0118314515068945,0.0166366015180237,0.121412329088639
18,2.68535531610543,0.0576616043521548,0.0609642669488282,0.0105447922550037,0.0148273867102959,0.108208852201234
19,2.3933254447014,0.0513909589731548,0.0543344601107793,0.00939805598969747,0.013214922315623,0.0964412410387344
20,2.1330535478495,0.0458022403964171,0.0484256385467226,0.00837602621745134,0.0117778119111636,0.0859533465505395
21,1.90108597561037,0.0408212897219341,0.0431593957844922,0.00746514122413636,0.0104969859149874,0.0766060007489112
22,1.69434465923565,0.0363820127605032,0.0384658519822143,0.00665331411931242,0.0093554485443092,0.0682751700341394
23,1.51008626706568,0.0324255030039923,0.0342827266652622,0.00592977245053569,0.00833805229177755,0.0608503093441731
24,1.34586580218517,0.0288992599717667,0.0305545123021977,0.00528491525945957,0.00743129692725498,0.0542328952887177
25,1.19950415879966,0.0257564925612081,0.0272317377535528,0.00471018568295069,0.00662315035796643,0.0483351188037851
26,1.06905920682553,0.0229554981582115,0.0242703118198661,0.00419795740871394,0.00590288896993843,0.0430787199786767
27,0.952800021003765,0.0204591092688335,0.0216309381782542,0.00374143347876181,0.00526095533215695,0.038393949594593
28,0.849183912573459,0.0182342003292287,0.0192785939440821,0.00333455609791146,0.00468883137526462,0.0342186435948482
29,0.75683595872918,0.0162512481495437,0.0171820649385627,0.0029719262505232,0.00417892536195553,0.0304973982055724
30,0.674530758230734,0.0144839401591251,0.015313531495569,0.0026487320588431,0.00372447114923377,0.0271808347613507
31,0.60117617107321,0.0129088252546933,0.0136481993115665,0.00236068493230884,0.00331943840580667,0.0242249444803137
32,0.53579882645265,0.01150500261845,0.01216397044027,0.00210396266055845,0.00295845259325238,0.0215905044943171
33,0.477531206726885,0.0102538443769247,0.0108411500663218,0.00187515869502109,0.00263672364916039,0.0192425573853414
34,0.425600135983476,0.00913874842041162,0.00966218516705798,0.0016712369460872,0.00234998242591363,0.0171499473217764
35,0.379316520465122,0.00814491810306015,0.00861143159456239,0.00148949149604399,0.00209442404169334,0.0152849066394812
36,0.338066204714168,0.00725916590037488,0.00767494648732831,0.00132751069319144,0.00186665739200906,0.0136226873817212
37,0.301301822102817,0.00646973841877761,0.00684030325695765,0.00118314515068945,0.00166366015180237,0.0121412329088626
38,0.268535531610543,0.00576616043521548,0.00609642669488281,0.00105447922550037,0.00148273867102959,0.0108208852201229
39,0.23933254447014,0.00513909589731548,0.00543344601107792,0.000939805598969746,0.0013214922315623,0.00964412410387328
40,0.21330535478495,0.0045802240396417,0.00484256385467226,0.000837602621745134,0.00117778119111636,0.00859533465505502


==> old_tikz/data/CRB_nLoS_vs_kappa_MPC_app1.txt <==
kappa,PEB
0.1,0.151540701253072
0.2,0.151540701253072
0.3,0.151540701253072
0.4,0.151540701253072
0.5,0.151540701253072
1,0.151540701253072
2,0.151540701253072
3,0.151540701253072
4,0.151540701253072
5,0.151540701253072
10,0.151540701253072
20,0.151540701253072
30,0.151540701253072
40,0.151540701253072
50,0.151540701253072
100,0.151540701253072


==> old_tikz/data/CRB_nLoS_vs_kappa_MPC_app2.txt <==
kappa,PEB
0.1,0.0151540701253087
0.2,0.0151540701253087
0.3,0.0151540701253087
0.4,0.0151540701253087
0.5,0.0151540701253087
1,0.0151540701253087
2,0.0151540701253087
3,0.0151540701253087
4,0.0151540701253087
5,0.0151540701253087
10,0.0151540701253087
20,0.0151540701253087
30,0.0151540701253087
40,0.0151540701253087
50,0.0151540701253087
100,0.0151540701253087


==> old_tikz/data/CRB_pos_vs_CFO_LoS.txt <==
nu_CFO,PEB
-49850,0.0851893101894424
-47850,0.0851893101894516
-45850,0.085189310189444
-43850,0.085189310189444
-41850,0.085189310189444
-39850,0.085189310189444
-37850,0.0851893101894432
-35850,0.0851893101894432
-33850,0.0851893101894509
-31850,0.0851893101894509
-29850,0.0851893101894424
-27850,0.0851893101894424
-25850,0.0851893101894371
-23850,0.085189310189444
-21850,0.0851893101894432
-19850,0.0851893101894432
-17850,0.0851893101894424
-15850,0.085189310189444
-13850,0.085189310189444
-11850,0.0851893101894432
-9850,0.085189310189444
-7850,0.0851893101894509
-5850,0.085189310189444
-3850,0.0851893101894363
-1850,0.0851893101894432
-50,0.0851893101894508
50,0.085189310189444
1850,0.085189310189444
3850,0.085189310189444
5850,0.0851893101894432
7850,0.0851893101894371
9850,0.0851893101894432
11850,0.0851893101894356
13850,0.085189310189444
15850,0.085189310189444
17850,0.0851893101894432
19850,0.0851893101894516
21850,0.0851893101894432
23850,0.085189310189444
25850,0.0851893101894363
27850,0.0851893101894432
29850,0.085189310189444
31850,0.0851893101894371
33850,0.085189310189444
35850,0.0851893101894508
37850,0.0851893101894524
39850,0.0851893101894516
41850,0.0851893101894432
43850,0.0851893101894371
45850,0.0851893101894432
47850,0.0851893101894432
49850,0.085189310189444


==> old_tikz/data/RMSE_LoS_CFO_sens.txt <==
nu_CFO,pos
-350,10.3865588298465
-320,6.80725985566902
-290,7.04942412391461
-260,4.52655700834699
-230,6.90552005007336
-200,9.08254138144639
-170,20.6491522216129
-140,20.8292163171188
-110,20.9852914179329
-80,19.9281114698731
-50,0.0991551596201615
-20,0.0848284783682045
10,0.0788671514734388
40,0.0781508802334036
70,0.0851459241143188
100,0.109396279528861
130,17.0865834408692
160,13.5327934307217
190,13.4841966859585
220,13.4014080105987
250,18.7514794423094
280,21.0938141159782
310,20.5726647774145
340,12.6513575749764


==> old_tikz/data/RMSE_LoS_vs_M.txt <==
M,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
8,48.6381322957198,21.9626085150214,15.4113898305306,21.1221238817736,15.4113898305306,21.1221238817736,19.6914617778291,16.0345515731687,19.6914617778291,16.0345515731687,19.6661219706128
48,48.6381322957215,0.254139886769194,6.03203508774935,7.99311814805208,6.02599595401275,8.00163577872351,0.252127034640812,0.208688646119509,0.0551226080521534,0.0461182351638822,10.5779550604466
92,48.6381322957211,0.0881788975051893,0.233144072901219,0.170457981822487,0.124032369202151,0.142322589260075,0.19751175661931,0.202436352223612,0.0276841067538287,0.0265901132684646,0.222376143324893
132,48.6381322957206,0.0477285150641107,0.224582318544328,0.102857900978784,0.125234797209163,0.0994540617785183,0.196125418066781,0.201162575639914,0.0217131894285517,0.023633177079068,0.222579584827994
176,48.6381322957208,0.0321617804445154,0.21868834106691,0.122546213313335,0.0984652871646883,0.104822545035911,0.195428560902396,0.222402882062382,0.0200727129267841,0.0261212247414176,0.188778969977757
216,48.6381322957209,0.0226536580031645,0.233144072901219,0.083842033079002,0.0857315318816485,0.0833438280254039,0.195428560902396,0.198590513648179,0.0170738285740498,0.0184862163791034,0.148029657896817
260,48.63813229572,0.0206352650670117,0.231739081529059,0.0889778165137563,0.0876988404907572,0.0754114907816244,0.206295994978551,0.21355872839401,0.0171254002770296,0.0175492242629221,0.147691934778884
300,48.6381322957209,0.0132404634232823,0.209536749980461,0.0938329214737072,0.0756932907896172,0.0785254278254112,0.195428560902396,0.228671300558255,0.0144164623484795,0.017355425133353,0.143068978713333
344,48.63813229572,0.0118380082494672,0.207972336553055,0.0889778165137563,0.0619044914483731,0.0719929367465524,0.195428560902396,0.198590513648179,0.0129893037557883,0.0146129207029829,0.119871950765031
384,48.6381322957207,0.0100266970721341,0.219433746103729,0.083842033079002,0.0611016186053752,0.0683510132909933,0.195428560902396,0.198590513648179,0.0138877015466602,0.0121597534534987,0.111158452526618
428,48.6381322957207,0.0080324135377245,0.210314592938514,0.0783704101691784,0.0589989794313358,0.0629068731501404,0.195428560902396,0.198590513648179,0.0135013754207002,0.0149365045698797,0.105314736169364
468,48.6381322957202,0.0074992380017605,0.201593317069759,0.0724869358529524,0.0526359316488364,0.0678989860886687,0.195428560902396,0.198590513648179,0.0123066152741857,0.0124884030828061,0.113943148505819
512,48.6381322957206,0.00689903927995897,0.20078169009317,0.0783704101691784,0.052804243465725,0.0634061858429161,0.195428560902396,0.198590513648179,0.0113274526171371,0.0124448267577124,0.1035160860882
552,48.6381322957199,0.00594482867903694,0.196673320570119,0.0724869358529524,0.0471388542016101,0.0546463729158174,0.195428560902396,0.198590513648179,0.0115574363898819,0.0118891875973433,0.0978675862730126
596,48.6381322957205,0.00459143592492595,0.205603398658148,0.0724869358529524,0.0478609407986477,0.0562831803600484,0.195428560902396,0.198590513648179,0.0114605881001169,0.0133574088568788,0.0988406022752908
636,48.6381322957204,0.00459558412871003,0.198326881297302,0.0724869358529524,0.0426435237015177,0.0505182066394406,0.195428560902396,0.198590513648179,0.0103478174607938,0.0113474493132274,0.0862664139664258
680,48.6381322957203,0.00443021578493969,0.1916270454841,0.0724869358529524,0.0426875272241127,0.0511081375818184,0.195428560902396,0.198590513648179,0.00921069795086931,0.0100427092560138,0.0882602121270756
720,48.6381322957203,0.00416946952940802,0.195841304666708,0.0724869358529524,0.0419287027006207,0.0496894338833723,0.195428560902396,0.198590513648179,0.0111896508124005,0.0107620218429093,0.0834784596734499
764,48.63813229572,0.00348984350905206,0.19332377345273,0.0724869358529524,0.039577448418111,0.0422415343931225,0.195428560902396,0.198590513648179,0.0103271859850576,0.00958485141210582,0.0779465375872636
804,48.6381322957199,0.00344905689916976,0.198326881297302,0.0724869358529524,0.045765965142549,0.0486360752423028,0.195428560902396,0.198590513648179,0.00881566114293797,0.00968167959151065,0.0892314545380738
848,48.6381322957202,0.00296710111434311,0.189915159321019,0.0724869358529524,0.0401824105147649,0.044987074015093,0.195428560902396,0.198590513648179,0.00852484476357492,0.00896492143469732,0.0735295027245536
888,48.6381322957202,0.00281099776343401,0.195841304666707,0.0724869358529524,0.0397563477507395,0.0416980916252249,0.195428560902396,0.198590513648179,0.00899213839528919,0.010023760830005,0.0711877919285717
932,48.6381322957204,0.00267340093209566,0.195005738897704,0.0724869358529524,0.0372870815294017,0.0437641738683218,0.195428560902396,0.198590513648179,0.00918727709169956,0.00971001186059514,0.072863347534488
972,48.6381322957204,0.00243886459755655,0.192477279104532,0.0724869358529524,0.0378814960877196,0.0429260708886277,0.195428560902396,0.198590513648179,0.00795077226807942,0.00980199396648566,0.0761493128347611
1016,48.6381322957206,0.00226359746341575,0.188187701295517,0.0724869358529524,0.0343144975949989,0.0406735235138442,0.195428560902396,0.198590513648179,0.00902090413331893,0.0090930411546629,0.0671104794298177
1056,48.6381322957203,0.0022880388275562,0.187317998356731,0.0724869358529524,0.0360265031787426,0.042070534230454,0.195428560902396,0.198590513648179,0.00760896165208968,0.00821719765899333,0.0719974345145958
1100,48.6381322957204,0.00206504828611602,0.189915159321019,0.0724869358529524,0.0396832516477256,0.0411644590908228,0.195428560902396,0.198590513648179,0.00747529004613927,0.00822956598968639,0.0732507943077253
1140,48.6381322957203,0.00200539262336965,0.189915159321019,0.0724869358529524,0.0345815787374294,0.0393810055115163,0.195428560902396,0.198590513648179,0.00836398542302451,0.00898610549311885,0.0708221501460355
1184,48.6381322957201,0.00171511754518757,0.190773022596086,0.0724869358529524,0.0347100614660581,0.0386415822412648,0.195428560902396,0.198590513648179,0.00773987499826869,0.00868224317024536,0.0676964182605495
1224,48.6381322957205,0.00169459081625163,0.188187701295517,0.0724869358529524,0.0317158818661573,0.0352771736193133,0.195428560902396,0.198590513648179,0.00783918034943537,0.00930530624336973,0.0609925459415451
1268,48.63813229572,0.00175877828820895,0.188187701295517,0.0724869358529524,0.0337122227378186,0.0362587825802012,0.195428560902396,0.198590513648179,0.007718845412226,0.00774399162706502,0.0633866633386376
1308,48.6381322957207,0.00171623719238703,0.188187701295517,0.0724869358529524,0.0329798847821713,0.034986290413419,0.195428560902396,0.198590513648179,0.00724347975352245,0.00798551245609886,0.061894733983044
1352,48.6381322957205,0.00150339267313539,0.1916270454841,0.0724869358529524,0.0339044774680018,0.0365776240204287,0.195428560902396,0.198590513648179,0.00764277772560625,0.0077137475116365,0.0660444651260753
1392,48.6381322957204,0.00144466718710804,0.189053403379599,0.0724869358529524,0.0301302173918242,0.0331184597260522,0.195428560902396,0.198590513648179,0.00627599348422176,0.0077119873654642,0.0579602957603376
1436,48.6381322957199,0.00116510099965242,0.186444238575113,0.0724869358529524,0.0294245585267627,0.0325293602828603,0.195428560902396,0.198590513648179,0.00666054868135276,0.00729319544419343,0.0546185505247309
1476,48.6381322957201,0.00127264088031583,0.186444238575113,0.0724869358529524,0.0309667709453258,0.0336338635386895,0.195428560902396,0.198590513648179,0.0069797861857001,0.00732342364007347,0.0627841518813668
1520,48.6381322957204,0.00117034484293721,0.186444238575113,0.0724869358529524,0.0298951317183293,0.0339382815699618,0.195428560902396,0.198590513648179,0.00635464397192036,0.00635565914108826,0.0577120121540651
1560,48.63813229572,0.00117469569720207,0.188187701295517,0.0724869358529524,0.0293378861634999,0.0344556553520376,0.195428560902396,0.198590513648179,0.00564009571172353,0.00719289230700794,0.0624009373575737
1604,48.6381322957204,0.00117155744998461,0.186444238575113,0.0724869358529524,0.0303585583483133,0.0328361361123845,0.195428560902396,0.198590513648179,0.00679027743555794,0.00634961296752895,0.0588502035004736
1648,48.6381322957203,0.00108806851154425,0.186444238575113,0.0724869358529524,0.0310999563213952,0.0353820342592685,0.195428560902396,0.198590513648179,0.00582248790039708,0.00735732425619498,0.0627537082984252


==> old_tikz/data/RMSE_LoS_vs_PWR.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957205,1.06600233500921,16.5068334062685,22.8202937053561,16.5063787579436,22.8347904876867,19.4177035884735,17.1134829228738,19.407607306076,17.1147370417,32.5896883146859
-19,48.6381322957205,0.950088718927392,16.5043660936909,22.8203302225314,16.5052387983533,22.8357863365079,19.5556503656548,17.2649851202028,19.5464756846672,17.2674932986898,32.4346401013066
-18,48.6381322957205,0.846779202274657,16.4922411313348,22.8897565074365,16.4928210824376,22.9049702292363,19.2908682141379,17.1730999975987,19.2800032833092,17.1758385067104,32.4460490491117
-17,48.6381322957205,0.754702672114148,16.4369692315977,22.85261684541,16.4373510862216,22.8675922923045,19.1999340840949,17.0161372332751,19.1911671660342,17.0206902241393,32.3740012700839
-16,48.6381322957205,0.672636618833533,16.5247841722698,22.8974417034818,16.5283736471076,22.9115871962644,19.0989569965059,16.7413690368951,19.0895302330701,16.7457199602624,32.3345229319946
-15,48.6381322957205,0.599494674382427,16.5520394041656,22.8209994037346,16.5556023293118,22.835618231639,18.7106438325737,16.6242636895252,18.7037400619778,16.6302364890268,33.3011150399535
-14,48.6381322957205,0.534306169809117,16.6654459266686,22.7833213084102,16.6715853476465,22.7972502523684,18.3479934091474,16.2156116254081,18.3408833840741,16.2231273215111,35.3456276539123
-13,48.6381322957205,0.476206527283433,16.7324068558801,22.8323928215216,16.7388766807677,22.843173003325,18.1048870603582,15.7828170913748,18.1030918110402,15.7899741152918,36.0035235499881
-12,48.6381322957205,0.424422337125723,16.7341756852308,22.8440514500262,16.7402312336171,22.8540537827859,17.6954879701523,15.2475850374407,17.6971490063798,15.253343921681,27.8493610094767
-11,48.6381322957205,0.378270017313038,16.6839406205064,22.9171668187115,16.687069223952,22.926980874105,16.5501920344265,14.6160375612791,16.5577846084412,14.6300532815134,27.9715070628934
-10,48.6381322957205,0.337136326944764,16.7421852381885,22.9257481318194,16.7417594296038,22.9378639039533,15.2814240846823,13.7319118633594,15.2900344951349,13.7372521672548,27.2965108898328
-9,48.6381322957205,0.300474828547111,16.7895094725409,22.8271026071395,16.789238765504,22.8388900594349,13.4316470681278,12.4315181118883,13.437219647601,12.4341064532817,26.800010621256
-8,48.6381322957205,0.26780075070675,16.7001645606534,22.7249987355403,16.6995045163657,22.7369623647914,11.0270404895825,11.0371936685985,11.0321142511151,11.031551428086,26.2542359485936
-7,48.6381322957205,0.238678846238929,16.7491436979621,22.5919723321476,16.749680509106,22.6046473301668,7.61649138065544,8.17645543894494,7.6082885572758,8.17647828434014,25.5791168749823
-6,48.6381322957205,0.212724519012974,16.7352283717422,22.4442749372543,16.7357591135574,22.4590645819468,5.76177890643519,6.5532872412113,5.75904228467813,6.55417378904927,24.1060646658792
-5,48.6381322957205,0.189591592184574,16.5203921515696,22.4136410577089,16.5220997286585,22.4258326668328,2.46060018816348,3.03876178669523,2.46542841658109,3.03448089651831,24.9042528911518
-4,48.6381322957205,0.168975373106445,16.6728468520109,22.4167100447996,16.6753999153188,22.4253782596322,0.409902360676921,1.69633682127375,0.370322368567581,1.68699592387854,23.9128639110886
-3,48.6381322957205,0.150624338916447,16.4447658495867,22.4155888371091,16.4440785214378,22.420456571018,0.321862056125333,1.65367633078016,0.255603727385642,1.64313469614026,23.988220410222
-2,48.6381322957205,0.134223618766715,15.9868945463206,22.2362024721105,15.9917800107356,22.2395468772264,0.237833359545242,0.250393376600662,0.121591562462238,0.148716635259776,23.3345492383326
-1,48.6381322957205,0.119628348440017,15.5764556393037,22.0899517307531,15.5801098593855,22.0976604503379,0.236298725609361,0.245651616238912,0.105735563960413,0.127989931108939,22.8092934031969
0,48.6381322957205,0.106619237580196,15.2203419290262,21.4295549663937,15.2176797564294,21.4415075382446,0.232808815450962,0.243901397675904,0.0926560774557958,0.113075520930931,22.1527505660702
1,48.6381322957205,0.0950262951181907,14.5424062421575,20.6926132622027,14.5411547555678,20.7072321594787,0.230452849341742,0.24142977676069,0.0820054437209706,0.0997850718328344,21.4793828392751
2,48.6381322957205,0.084693532689967,13.5613284080645,19.0659093869911,13.5592615070994,19.0778653232646,0.226069818867569,0.239648726961331,0.0726697794475767,0.0877996640382978,21.2384920285901
3,48.6381322957205,0.0754852016556514,12.6799623647156,17.1051899043405,12.6858260396986,17.1131111238602,0.220777717720605,0.235683045284593,0.064663085279712,0.0777723770997348,21.3269530951851
4,48.6381322957205,0.0672777455622612,10.9260569986359,14.7820646469489,10.9363847959489,14.7894712952215,0.217457035448345,0.231279308154764,0.0575364048427224,0.0686951416621931,16.4834055673474
5,48.6381322957205,0.0599635229675572,9.47673968516102,12.119296802584,9.48995245733744,12.1223178665382,0.214509274128274,0.227544432662031,0.0512708928732956,0.0607853800205314,13.5124780337239
6,48.6381322957204,0.0534442659214316,6.46357143413557,8.67697639365193,6.47545221401219,8.68531759277681,0.208052052939062,0.222595427686434,0.0457430253335655,0.0536999791706162,9.8812698010953
7,48.6381322957204,0.0476351957220092,3.62489844623305,6.39172855744289,3.62144669828565,6.38871811615862,0.204079674537251,0.21949442997684,0.0405958488008565,0.0476686203752857,5.32288331140178
8,48.6381322957204,0.0424582774671518,1.74950921677236,3.42239970370904,1.74836077623927,3.43054331901332,0.20048260568761,0.215952587852758,0.0364541980636866,0.042094404550904,2.99848515955267
9,48.6381322957204,0.0378436047877873,0.90965061286958,1.77813202123077,0.882045496276105,1.78376230523308,0.198659648633853,0.213959564936398,0.0325290160632726,0.0373981668697521,1.30614470302379
10,48.6381322957204,0.033731549826061,0.23760947640262,0.186496093593204,0.142794128613953,0.141616854891248,0.197741868104207,0.210731525386507,0.0288600639274586,0.0332586799989126,0.26949601721554
11,48.6381322957204,0.0300670974276162,0.229852400784828,0.158262791631315,0.125443289610777,0.126626734703456,0.196357154212332,0.207865872884852,0.0256929908758135,0.0295751289796098,0.239101152138862
12,48.6381322957204,0.0268020985328486,0.227950105034339,0.136949723667068,0.110662563206909,0.111972270997167,0.195428560902396,0.2057945488531,0.0229087341898964,0.02630241197481,0.20886451269171
13,48.6381322957204,0.0238922967902659,0.222145499844173,0.123308416296478,0.0978853667592876,0.100373377805931,0.195428560902396,0.202436352223612,0.0204082268251165,0.023403168218214,0.186302402881189
14,48.6381322957203,0.0212997374007966,0.216185096195063,0.0999401700015457,0.0874524788092029,0.0886676768186218,0.195428560902396,0.201162575639914,0.0181994802688605,0.0208286784139519,0.165538454277001
15,48.6381322957203,0.0189900660156177,0.211089569646185,0.0838420330790021,0.0780244983399866,0.0781157825706269,0.195428560902396,0.200736187279669,0.0162275648674021,0.0185401956544097,0.146697395467609
16,48.6381322957202,0.0169322912570671,0.205867960134534,0.0724869358529524,0.0697928037453691,0.0691947356538084,0.195428560902396,0.199021499003384,0.0144681745703922,0.0165064856968941,0.130518064310636
17,48.6381322957202,0.015098497618728,0.203741849526726,0.0724869358529524,0.062147926614981,0.0612916738337728,0.195428560902396,0.198590513648179,0.01291583427261,0.0146829653211992,0.115909370817871
18,48.6381322957202,0.0134662900845973,0.197226047885218,0.0724869358529524,0.0553798399958485,0.0542721866128855,0.195428560902396,0.198590513648179,0.0114907766179364,0.0131239774107817,0.102919012325606
19,48.6381322957202,0.0120114153765784,0.193886049839456,0.0724869358529524,0.0491774082891279,0.0482008738254409,0.195428560902396,0.198590513648179,0.0102681264771627,0.0116885813131006,0.0912971074599605
20,48.6381322957201,0.0107165094101418,0.191058121053829,0.0724869358529524,0.0437652903677742,0.0428383838217287,0.195428560902396,0.198590513648179,0.0091570047717228,0.0104081914061363,0.0813205801675841
21,48.6381322957201,0.00956416400450299,0.191058121053829,0.0724869358529524,0.0392162196468771,0.0380039392324613,0.195428560902396,0.198590513648179,0.00815739154700236,0.00926943714932156,0.0729003694231523
22,48.6381322957201,0.00853856010436433,0.189341091154515,0.0724869358529524,0.0348705257031729,0.0337656336194998,0.195428560902396,0.198590513648179,0.00726186725437954,0.00825692016962122,0.0646940394130738
23,48.63813229572,0.00762597228054686,0.187608347305084,0.0724869358529524,0.0309776974083387,0.0300111942450335,0.195428560902396,0.198590513648179,0.00645495254648269,0.00735286215567425,0.0573250228501139
24,48.63813229572,0.00681533900081437,0.185859450008623,0.0724869358529524,0.02750839756405,0.0267848507653715,0.195428560902396,0.198590513648179,0.0057476438489384,0.00654874453798637,0.0508883199063655
25,48.63813229572,0.00609453111138341,0.185272815645367,0.0724869358529524,0.0244753571831061,0.0239161515575254,0.195428560902396,0.198590513648179,0.00512591071316235,0.00583327686458658,0.045265437513333
26,48.63813229572,0.00545516813850396,0.184684317896286,0.0724869358529524,0.0218134535436746,0.0213126048769001,0.195428560902396,0.198590513648179,0.00457038819398749,0.00519648586826643,0.0403143189050191
27,48.6381322957199,0.00488673822740649,0.184684317896286,0.0724869358529524,0.0194411743614468,0.0189947546227388,0.195428560902396,0.198590513648179,0.0040741104462177,0.00462982571056405,0.0359115034838089
28,48.6381322957199,0.004384088032436,0.184684317896286,0.0724869358529524,0.0173287806836793,0.0169277840878913,0.195428560902396,0.198590513648179,0.00363228404540982,0.00412526326275434,0.0319880572525736
29,48.6381322957198,0.00393976363137233,0.184684317896286,0.0724869358529524,0.0154418283459059,0.01508847068112,0.195428560902396,0.198590513648179,0.00323698806904043,0.00367614027589484,0.0284983118207574
30,48.6381322957197,0.0035462865963352,0.184684317896286,0.0724869358529524,0.0137638206199605,0.013429115263274,0.195428560902396,0.198590513648179,0.00288471846250283,0.00327597183689244,0.0253926186869749
31,48.6381322957196,0.00319988636405712,0.184684317896286,0.0724869358529524,0.0122770267549508,0.0119747459189706,0.195428560902396,0.198590513648179,0.00257079695885239,0.00291940937547203,0.0226343886141893
32,48.6381322957195,0.00289485837370316,0.184684317896286,0.0724869358529524,0.010951198566136,0.0106665340827245,0.195428560902396,0.198590513648179,0.0022910586640093,0.00260168990895062,0.0201596599192273
33,48.6381322957193,0.00262823169419392,0.184684317896286,0.0724869358529524,0.00976572667246674,0.0095132335843031,0.195428560902396,0.198590513648179,0.00204178597855224,0.00231857227663283,0.0179634677613222
34,48.638132295719,0.00239521442776689,0.184684317896286,0.0724869358529524,0.00870737129532061,0.00848459772805165,0.195428560902396,0.198590513648179,0.00181966174739385,0.00206628064155619,0.0160071876079378
35,48.6381322957189,0.00219381473966375,0.184684317896286,0.0724869358529524,0.00776280288952611,0.00756017056587266,0.195428560902396,0.198590513648179,0.00162172286611608,0.00184145271071148,0.0142629607642026
36,48.6381322957188,0.002017351139098,0.184684317896286,0.0724869358529524,0.00691784739357103,0.0067349406776219,0.195428560902396,0.198590513648179,0.00144503401590582,0.00164103163806544,0.012709798253724
37,48.6381322957185,0.00186653654480943,0.184684317896286,0.0724869358529524,0.00616413937447109,0.00600054674270641,0.195428560902396,0.198590513648179,0.00128807086707646,0.00146251069353074,0.0113260474263573
38,48.6381322957182,0.00173743579955822,0.184684317896286,0.0724869358529524,0.0054911269904035,0.00534626363568333,0.195428560902396,0.198590513648179,0.00114759317536226,0.00130365188468756,0.0100925523289475
39,48.638132295718,0.00162684541864197,0.184684317896286,0.0724869358529524,0.00488718061396833,0.00476325309960878,0.195428560902396,0.198590513648179,0.00102274033622713,0.00116187793104056,0.00899586399460228
40,48.6381322957178,0.00153444109590452,0.184684317896286,0.0724869358529524,0.00435600620932484,0.00424424486045074,0.195428560902396,0.198590513648179,0.000912057540676975,0.00103528387793241,0.00801699079615084


==> old_tikz/data/RMSE_LoS_vs_kappa_MPC.txt <==
kappa,pos
0.1,31.5374922611235
0.2,22.9426037969991
0.3,20.3481632097275
0.4,19.2881638254494
0.5,16.2918480890701
1,9.66765365508889
2,0.320064485099992
3,0.272286485169388
4,0.247759993695692
5,0.233450733214629
10,0.200318642663133
20,0.182555548478692
30,0.176198675224974
40,0.173036470228169
50,0.171195350070493
100,0.167586588871888


==> old_tikz/data/RMSE_det_LoS_AppGLRT_App1.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957203,0.962504350115003,16.5931385934935,21.8482693754481,16.6045597081128,21.8408470229736,18.254963224585,17.1391657340028,18.2590519044799,17.1424456259319,33.4769387415005
-19,48.6381322957203,0.857855196756893,16.5786816522874,21.8336262571806,16.5906954456902,21.8256822172592,18.1420001429405,17.090451799532,18.1441190268714,17.0925441562445,33.9576839594894
-18,48.6381322957203,0.764582583282067,16.6352578096982,21.8783086530756,16.6448281043351,21.871216182618,18.2590654131529,17.0987896472656,18.2561237203882,17.0993986691809,33.8924900764662
-17,48.6381322957203,0.681449242001782,16.6234269908638,21.9097473441192,16.6349171622513,21.9015544045074,18.1407047599163,17.0646404110353,18.1395150016795,17.0665079467928,33.8376693506865
-16,48.6381322957203,0.607353269842567,16.5388145904415,21.8765864451728,16.5494044290615,21.8672003901461,17.9176122144195,17.154852152028,17.9156897796425,17.1577410071726,33.6704094229883
-15,48.6381322957203,0.541313375992432,16.6105054858951,21.9140747844168,16.6208993481566,21.9023870986666,17.7959101410434,17.0951377634104,17.7943761601357,17.098333355296,32.0339670947656
-14,48.6381322957203,0.482453314729054,16.5648994110122,21.9468893464381,16.5751504411897,21.9348813373715,17.5620283574563,16.7131457082252,17.5619532299605,16.7145475574096,25.5591854703758
-13,48.6381322957203,0.429992178816391,16.6207049754788,21.9689769032339,16.6301358682057,21.9594104203093,17.4140357189461,16.3923828751142,17.4143876536328,16.3924948917018,36.2704320697229
-12,48.6381322957203,0.383234773595375,16.6077854216334,21.8915257240415,16.6175299973919,21.8816198449582,17.1373808804784,15.9895814191288,17.1372681139858,15.9832931165592,36.6524563891804
-11,48.6381322957203,0.341561717605251,16.5127502138563,21.9689513137981,16.5239563670592,21.9599963529138,16.4310549175916,15.1677515709554,16.4272556555912,15.1587554397684,35.8915860107568
-10,48.6381322957203,0.304418964040396,16.5708138017697,21.9693498045608,16.5817313471576,21.9586728054367,15.3494947694638,14.3539916404302,15.3482553919893,14.3460024974725,25.5671169212781
-9,48.6381322957203,0.271315502767214,16.5042095596651,21.8857597177218,16.5147875004859,21.8743447363383,13.7960942685206,12.8204070767878,13.7971494493206,12.8142313375551,25.5652374548739
-8,48.6381322957203,0.241810552814457,16.6045696993382,21.854284352167,16.612043866333,21.8412354168205,11.3614954190095,10.7683723534537,11.3620369008789,10.7623178098458,22.8343776513067
-7,48.6381322957203,0.215513985286727,16.6596071275889,21.9861609101441,16.6701652527879,21.9724892221505,9.05376470075354,8.7509953651188,9.05562645444047,8.75183094676783,24.4669011779427
-6,48.6381322957203,0.192077419407296,16.5269820547197,22.0659679226823,16.5377499737135,22.0544397330844,6.0606865065942,5.62768211342133,6.06700730528253,5.62824536134944,24.3301872282506
-5,48.6381322957203,0.171188755927698,16.5754044346154,22.1362625158374,16.5888122721413,22.1241417389979,3.76819195704251,3.61615022941572,3.76775016280211,3.61457288374538,24.8850171496631
-4,48.6381322957203,0.152571746418363,16.3755711230116,21.9220444870709,16.3899608584444,21.9104057305468,1.94875499838578,1.18993163557473,1.94081209002419,1.16913333747048,25.3188701166326
-3,48.6381322957203,0.135980079972608,16.3864362689589,21.8927674169451,16.4027050989543,21.8834698148806,0.809883791156009,0.341453819367953,0.780507541351228,0.280019794211143,25.3727250953591
-2,48.6381322957203,0.12119071897489,16.0082828011027,21.7359082610448,16.0248498850262,21.7298218914633,0.234986406872473,0.240505276917162,0.115018537057429,0.141520590431503,25.4758560295989
-1,48.6381322957204,0.10801044592124,15.7644834473615,21.2629244058494,15.780235179533,21.2568148205578,0.232417812903159,0.239863151206871,0.101133741865316,0.124371238031065,24.4345371415573
0,48.6381322957204,0.0962632586757093,15.24724852182,20.6344759021602,15.2586288561434,20.6290441644074,0.230294927974828,0.238573714961787,0.0892173880899322,0.109713472344704,23.9341819294229
1,48.6381322957204,0.0857931115611727,14.6959526713891,19.6510354489955,14.7040366681059,19.6493269947616,0.226712616936073,0.23662638634847,0.0788793365569742,0.0969924293699786,23.8759634539399
2,48.6381322957204,0.0764627245939442,14.1545296655126,18.78662845224,14.1608622279355,18.7900833221468,0.224292625594447,0.235537580553119,0.0698533992162574,0.0858722851029923,22.6667326755883
3,48.6381322957204,0.0681466106785486,13.3612059115936,17.4599635015848,13.3636796890235,17.4649808862121,0.219869529695537,0.233784944064386,0.0619383328884621,0.0761105617938281,21.4031845301954
4,48.6381322957204,0.0607340690831586,12.2344652415021,15.6978677269462,12.2381412251802,15.7026351284468,0.217624272967837,0.231131071902382,0.0549744577853288,0.0675169193446336,19.5767518703698
5,48.6381322957204,0.054128679336912,9.95186599443844,13.1390089005128,9.95866640318683,13.1484824367121,0.215861816997387,0.227092119832632,0.04883177768963,0.0599357257475936,14.1330884724647
6,48.6381322957204,0.0482410225200883,7.09586312375843,9.9423813862135,7.09455124236612,9.94146270177557,0.213062789752847,0.223900346744321,0.0434025186824369,0.0532366977681926,9.96732460592844
7,48.6381322957204,0.0429932338327841,4.51068947048593,6.6511238929907,4.50801615417479,6.65171528322906,0.209706687925607,0.22112787612552,0.0385961689493225,0.0473094032124873,6.4295899456326
8,48.6381322957204,0.0383169393869748,3.30217646366017,3.6502785992709,3.28710190105181,3.63514448677179,0.205766255221307,0.217612621438254,0.0343358596717793,0.042059223970225,3.71663001666402
9,48.6381322957204,0.0341488357038558,0.345798918333323,0.711523700113763,0.290248975442274,0.691369662933798,0.204168789286288,0.213799320499319,0.0305556889389017,0.0374046324602849,0.805333309472662
10,48.6381322957204,0.0304341968355065,0.236938698642104,0.196039732642002,0.140873855312596,0.159165364359536,0.201748875126657,0.211624144869241,0.0271987950735372,0.033274915383865,0.287682122841782
11,48.6381322957204,0.0271230350722512,0.23472301974999,0.178005843546665,0.124199620800806,0.139891539081189,0.199025575826122,0.209180756678527,0.024215852992628,0.0296085457900414,0.252955864131734
12,48.6381322957204,0.0241724755694379,0.226031800027747,0.158542798807826,0.109812485684823,0.123381101054884,0.196819807964945,0.206957044360099,0.0215637974673676,0.026351789670783,0.223006593130459
13,48.6381322957204,0.021542789426293,0.224872962285272,0.139482618992882,0.0973415094250671,0.109126426842827,0.195707601524767,0.204206291554712,0.0192049117988708,0.0234575267018942,0.197165927686021
14,48.6381322957204,0.0191991922708843,0.221064790123296,0.121819790400782,0.086438205687498,0.0967105892061684,0.195707601524767,0.201673051703721,0.0171060636584223,0.0208844309943519,0.174698463775952
15,48.6381322957204,0.0171109555362055,0.2168889170367,0.114301927769482,0.0768440592073255,0.0858278961343635,0.195428560902396,0.200394423375436,0.0152380675365015,0.0185960935225056,0.15502950866626
16,48.6381322957204,0.0152491082446297,0.211707508468231,0.0975431668999889,0.0683671227419276,0.0762476774782698,0.195428560902396,0.199365616466729,0.0135751009901043,0.0165603931302916,0.13772652416867
17,48.6381322957204,0.0135896175736077,0.204488502769851,0.077229580640699,0.0608575181461477,0.0677882520261241,0.195428560902396,0.198590513648179,0.0120944535454631,0.0147490462304163,0.12245296646156
18,48.6381322957204,0.0121111026722732,0.201593317069759,0.0748958076106009,0.0541930843839659,0.0603017985690224,0.195428560902396,0.198590513648179,0.0107758615279329,0.0131369671652745,0.108937895909142
19,48.6381322957204,0.0107933116489767,0.197336407569641,0.0724869358529525,0.0482715128882246,0.0536653877528501,0.195428560902396,0.198590513648179,0.00960146625843645,0.0117019681329787,0.0969576348138761
20,48.6381322957204,0.00961884681575596,0.193661335186479,0.0724869358529525,0.0430054276526362,0.0477751669384881,0.195428560902396,0.198590513648179,0.00855540059283363,0.0104243967008809,0.086323890076516
21,48.6381322957204,0.00857236128042481,0.190601758828041,0.0724869358529525,0.0383193133694748,0.0425422890399036,0.195428560902396,0.198590513648179,0.00762354344761203,0.00928684259534957,0.0768760173687941
22,48.6381322957204,0.00763987373247185,0.187840303328874,0.0724869358529525,0.0341473986001813,0.0378900003905633,0.195428560902396,0.198590513648179,0.00679336540157388,0.00827380843271452,0.0684754988731972
23,48.6381322957204,0.00680885328802048,0.186093585955148,0.0724869358529525,0.0304319745339019,0.0337516227601474,0.195428560902396,0.198590513648179,0.00605373384263814,0.00737163523078633,0.0610019955113157
24,48.6381322957204,0.00606842224539563,0.185390291022026,0.0724869358529525,0.0271222838142283,0.0300687749156092,0.195428560902396,0.198590513648179,0.00539472755937008,0.00656814945895573,0.0543503042386099
25,48.6381322957204,0.00540887977176962,0.1850376411464,0.0724869358529525,0.0241734596597705,0.0267902382634206,0.195428560902396,0.198590513648179,0.0048075611709001,0.00585241985075949,0.0484281156837877
26,48.6381322957204,0.00482080670225226,0.184684317896286,0.0724869358529525,0.0215458016335324,0.0238708876408355,0.195428560902396,0.198590513648179,0.00428432059553958,0.0052147195545434,0.0431540831808721
27,48.6381322957205,0.00429713420519961,0.184684317896286,0.0724869358529525,0.0192041078910038,0.0212708440046142,0.195428560902396,0.198590513648179,0.0038181034367012,0.0046466931591387,0.0384563520626998
28,48.6381322957205,0.00383038597010462,0.184684317896286,0.0724869358529525,0.0171170976528181,0.0189548180456378,0.195428560902396,0.198590513648179,0.0034026485426243,0.00414067148159301,0.034271314746811
29,48.6381322957205,0.0034149575346486,0.184684317896286,0.0724869358529525,0.0152569810206499,0.0168915400473503,0.195428560902396,0.198590513648179,0.00303242544561518,0.00368979523248979,0.0305425984832006
30,48.6381322957205,0.00304495922901005,0.184684317896286,0.0724869358529525,0.0135990298603982,0.0150532435938407,0.195428560902396,0.198590513648179,0.00270250059862479,0.00328805412485538,0.0272201425440806
31,48.6381322957206,0.0027156065483596,0.184684317896286,0.0724869358529525,0.0121212407384909,0.0134152941887054,0.195428560902396,0.198590513648179,0.00240849911179239,0.0029300980874785,0.0242594644436855
32,48.6381322957206,0.00242268157271651,0.184684317896286,0.0724869358529525,0.0108040052127478,0.01195575299323,0.195428560902396,0.198590513648179,0.00214648851709723,0.00261117539160394,0.021621074520992
33,48.6381322957206,0.00216148066083705,0.184684317896286,0.0724869358529525,0.0096298783362552,0.0106551403415123,0.195428560902396,0.198590513648179,0.00191299041724532,0.00232698470212908,0.0192697893917102
34,48.6381322957207,0.00192982918069583,0.184684317896286,0.0724869358529525,0.00858330928207616,0.00949610644527944,0.195428560902396,0.198590513648179,0.00170489941007403,0.00207376349383078,0.0171743051481134
35,48.6381322957207,0.00172396334527516,0.184684317896286,0.0724869358529525,0.00765044153102187,0.00846321038088419,0.195428560902396,0.198590513648179,0.00151945414375384,0.00184810658208814,0.0153067556006567
36,48.6381322957208,0.00154003339145826,0.184684317896286,0.0724869358529525,0.00681892610102947,0.00754270644048349,0.195428560902396,0.198590513648179,0.00135417643397581,0.00164699445723058,0.013642308262904
37,48.6381322957209,0.00137708887209359,0.184684317896286,0.0724869358529525,0.00607776140828409,0.0067223483029406,0.195428560902396,0.198590513648179,0.00120688647461315,0.00146779288463105,0.0121588716734052
38,48.6381322957209,0.00123319219288942,0.184684317896286,0.0724869358529525,0.00541713045539327,0.00599123627996105,0.195428560902396,0.198590513648179,0.00107561809230195,0.00130809954910784,0.0108367489100448
39,48.638132295721,0.00110561619305455,0.184684317896286,0.0724869358529525,0.00482828554882712,0.00533964931837847,0.195428560902396,0.198590513648179,0.000958625333813613,0.00116591041075462,0.0096584128561093
40,48.6381322957211,0.000992834332452573,0.184684317896286,0.0724869358529525,0.00430343628648239,0.00475893150711108,0.195428560902396,0.198590513648179,0.000854364732663497,0.00103893301417091,0.00860814433950459


==> old_tikz/data/RMSE_det_LoS_AppGLRT_app2.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957203,0.962504423755965,16.5931385934935,21.8482693754481,16.6045597076386,21.8408470226933,18.254963224585,17.1391657340028,18.259051904016,17.1424456256408,33.476938732199
-19,48.6381322957203,0.857855323044192,16.5786816522874,21.8336262571806,16.5906954424806,21.8256822175937,18.1420001429405,17.090451799532,18.1441190272825,17.0925441566758,33.9576839665392
-18,48.6381322957203,0.764582358293294,16.6352578096982,21.8783086530756,16.644828104934,21.8712161826145,18.2590654131529,17.0987896472656,18.2561237199193,17.0993986687203,33.8924900792521
-17,48.6381322957203,0.681448766084057,16.6234269908638,21.9097473441192,16.6349171606687,21.9015544037646,18.1407047599163,17.0646404110353,18.1395150032946,17.0665079466872,33.8376693202533
-16,48.6381322957203,0.607353339629495,16.5388145904415,21.8765864451728,16.5494044286393,21.8672003903255,17.9176122144195,17.154852152028,17.9156897797243,17.1577410082159,33.6704094208584
-15,48.6381322957203,0.541313270709276,16.6105054858951,21.9140747844168,16.6208993474551,21.9023870986063,17.7959101410434,17.0951377634104,17.7943761593421,17.0983333548597,32.0339671082551
-14,48.6381322957203,0.482452956421181,16.5648994110122,21.9468893464381,16.5751504315961,21.9348812257033,17.5620283574563,16.7131457082252,17.5619532294648,16.7145475577594,25.559185610437
-13,48.6381322957203,0.429991910291835,16.6207049754788,21.9689769032339,16.6301358678914,21.9594104199348,17.4140357189461,16.3923828751142,17.4143875682909,16.3924948885013,36.2704308368157
-12,48.6381322957203,0.38323425121467,16.6077854216334,21.8915257240415,16.6175299975138,21.8816198469045,17.1373808804784,15.9895814191288,17.137268113012,15.9832931166751,36.6524572008794
-11,48.6381322957203,0.34156119290294,16.5127502138563,21.9689513137981,16.5239563679251,21.9599963528611,16.4310549175916,15.1677515709554,16.4272556572468,15.1587554415163,35.8915869917945
-10,48.6381322957203,0.304418892249422,16.5708138017697,21.9693498045608,16.5817313482067,21.9586728055701,15.3494947694638,14.3539916404302,15.3482553915342,14.3460024972664,25.5671169135607
-9,48.6381322957203,0.271314991843708,16.5042095596651,21.8857597177218,16.5147875001184,21.8743447367999,13.7960942685206,12.8204070767878,13.7971494523611,12.8142313372488,25.5652374324872
-8,48.6381322957203,0.24181086916108,16.6045696993382,21.854284352167,16.6120438660549,21.8412354173819,11.3614954190095,10.7683723534537,11.3620369021144,10.7623178101884,22.8343776455709
-7,48.6381322957203,0.215514131213095,16.6596071275889,21.9861609101441,16.6701656076401,21.9724893366353,9.05376470075354,8.7509953651188,9.05562645386465,8.75183094646773,24.4669013878452
-6,48.6381322957203,0.192077706378179,16.5269820547197,22.0659679226823,16.5377499736467,22.0544397328962,6.0606865065942,5.62768211342133,6.06700730546635,5.62824536182842,24.3301872407127
-5,48.6381322957203,0.171189109764355,16.5754044346154,22.1362625158374,16.5888122722472,22.1241417398157,3.76819195704251,3.61615022941572,3.76775016279307,3.61457288363906,24.8850175421085
-4,48.6381322957203,0.152572171133446,16.3755711230116,21.9220444870709,16.3899608584203,21.910405730571,1.94875499838578,1.18993163557473,1.94081208998294,1.16913333767964,25.3188704163947
-3,48.6381322957203,0.135979604640004,16.3864362689589,21.8927674169451,16.4027050993652,21.8834698138717,0.809883791156009,0.341453819367953,0.780507540177709,0.280019793561443,25.3727250900042
-2,48.6381322957203,0.121190820988534,16.0082828011027,21.7359082610448,16.0248476072439,21.729819194737,0.234986406872473,0.240505276917162,0.115018537120388,0.141520590599342,25.4758587391012
-1,48.6381322957204,0.108010241927156,15.7644834473615,21.2629244058494,15.7802351795749,21.2568148204209,0.232417812903159,0.239863151206871,0.101133741955949,0.124371237900577,24.4345366711418
0,48.6381322957204,0.0962628948046078,15.24724852182,20.6344759021602,15.2586288544336,20.6290441656085,0.230294927974828,0.238573714961787,0.0892173880496576,0.10971347248772,23.9341819351913
1,48.6381322957204,0.0857936752309791,14.6959526713891,19.6510354489955,14.7040366690911,19.649326996427,0.226712616936073,0.23662638634847,0.0788793363608911,0.0969924295895747,23.8759636901078
2,48.6381322957204,0.0764630759839702,14.1545296655126,18.78662845224,14.1608622284324,18.7900833217079,0.224292625594447,0.235537580553119,0.0698533989428553,0.0858722852411915,22.6667326543409
3,48.6381322957204,0.0681465941060463,13.3612059115936,17.4599635015848,13.3636796883794,17.4649808858331,0.219869529695537,0.233784944064386,0.061938332836272,0.0761105630648112,21.4031842542044
4,48.6381322957204,0.0607345788015944,12.2344652415021,15.6978677269462,12.2381412255054,15.7026351298163,0.217624272967837,0.231131071902382,0.0549744579412142,0.0675169195591109,19.5767518443883
5,48.6381322957204,0.0541284800105645,9.95186599443844,13.1390089005128,9.95866640478589,13.1484824372648,0.215861816997387,0.227092119832632,0.0488317779351716,0.0599357254996951,14.1330884717982
6,48.6381322957204,0.048240745418131,7.09586312375843,9.9423813862135,7.09455124125773,9.94146270061099,0.213062789752847,0.223900346744321,0.0434025189192054,0.0532366982491618,9.96732460450361
7,48.6381322957204,0.042993523994673,4.51068947048593,6.6511238929907,4.50801615481376,6.65171528401127,0.209706687925607,0.22112787612552,0.0385961688915347,0.0473094032227214,6.42958994472613
8,48.6381322957204,0.038316760463335,3.30217646366017,3.6502785992709,3.28710190183871,3.6351444875068,0.205766255221307,0.217612621438254,0.0343358596279688,0.0420592226764985,3.71663001644788
9,48.6381322957204,0.0341488484509642,0.345798918333323,0.711523700113763,0.290248974741292,0.691369662659142,0.204168789286288,0.213799320499319,0.0305556886347184,0.0374046322216902,0.805333311064129
10,48.6381322957204,0.0304335307885364,0.236938698642104,0.196039732642002,0.140873854663767,0.159165366836129,0.201748875126657,0.211624144869241,0.0271987951138563,0.0332749154787309,0.287682123013934
11,48.6381322957204,0.0271234013540616,0.23472301974999,0.178005843546665,0.124199620478382,0.139891537990066,0.199025575826122,0.209180756678527,0.0242158530229379,0.0296085456606221,0.25295586200671
12,48.6381322957204,0.0241725278726025,0.226031800027747,0.158542798807826,0.109812484717903,0.123381102070579,0.196819807964945,0.206957044360099,0.0215637975310035,0.0263517891820829,0.22300659227528
13,48.6381322957204,0.0215426950571707,0.224872962285272,0.139482618992882,0.0973415089198771,0.109126427006474,0.195707601524767,0.204206291554712,0.0192049118492387,0.0234575265661007,0.197165926675484
14,48.6381322957204,0.0191993727754786,0.221064790123296,0.121819790400782,0.0864382059661327,0.0967105900940077,0.195707601524767,0.201673051703721,0.0171060633894713,0.0208844315049132,0.174698465026002
15,48.6381322957204,0.0171105293602219,0.2168889170367,0.114301927769482,0.0768440607735543,0.0858278950907666,0.195428560902396,0.200394423375436,0.0152380680108217,0.0185960937190444,0.155029510981149
16,48.6381322957204,0.0152491178073956,0.211707508468231,0.0975431668999889,0.0683671236941234,0.0762476766342786,0.195428560902396,0.199365616466729,0.0135751008498536,0.0165603929545421,0.13772652556895
17,48.6381322957204,0.0135893271601641,0.204488502769851,0.077229580640699,0.0608575180494332,0.0677882532968561,0.195428560902396,0.198590513648179,0.0120944536574466,0.0147490461846412,0.122452967993519
18,48.6381322957204,0.0121106639650169,0.201593317069759,0.0748958076106009,0.054193084648238,0.0603017974596495,0.195428560902396,0.198590513648179,0.0107758616865492,0.013136967540545,0.108937895422234
19,48.6381322957204,0.0107933188758658,0.197336407569641,0.0724869358529525,0.0482715126690021,0.0536653873225728,0.195428560902396,0.198590513648179,0.0096014665217273,0.0117019683296215,0.0969576333759159
20,48.6381322957204,0.00961899377555313,0.193661335186479,0.0724869358529525,0.0430054287006308,0.0477751686729263,0.195428560902396,0.198590513648179,0.00855540076990302,0.0104243966477663,0.0863238944268215
21,48.6381322957204,0.00857232321602255,0.190601758828041,0.0724869358529525,0.0383193144020003,0.0425422872011792,0.195428560902396,0.198590513648179,0.00762354392430665,0.00928684316991158,0.0768760179829846
22,48.6381322957204,0.00763979639106086,0.187840303328874,0.0724869358529525,0.0341473989317002,0.0378900002800357,0.195428560902396,0.198590513648179,0.00679336536134898,0.00827380861643554,0.0684754992814694
23,48.6381322957204,0.00680895910011115,0.186093585955148,0.0724869358529525,0.0304319749100705,0.0337516225417296,0.195428560902396,0.198590513648179,0.00605373371228397,0.00737163437019032,0.0610019960960107
24,48.6381322957204,0.0060685988890634,0.185390291022026,0.0724869358529525,0.0271222844448583,0.0300687777044312,0.195428560902396,0.198590513648179,0.00539472771203109,0.00656815053142962,0.0543503088272872
25,48.6381322957204,0.00540885076903648,0.1850376411464,0.0724869358529525,0.0241734597381136,0.0267902416578292,0.195428560902396,0.198590513648179,0.00480756103835206,0.00585241899095802,0.0484281201698393
26,48.6381322957204,0.00482065281595155,0.184684317896286,0.0724869358529525,0.0215458020206884,0.0238708892416357,0.195428560902396,0.198590513648179,0.00428432019907381,0.00521471875791241,0.0431540861244976
27,48.6381322957205,0.00429724092185898,0.184684317896286,0.0724869358529525,0.0192041075451529,0.0212708436744529,0.195428560902396,0.198590513648179,0.00381810344614363,0.00464669369073009,0.03845635054897
28,48.6381322957205,0.00383072244863679,0.184684317896286,0.0724869358529525,0.0171170978882198,0.0189548178336557,0.195428560902396,0.198590513648179,0.00340264813912819,0.00414067122005608,0.0342713149020519
29,48.6381322957205,0.00341491763641082,0.184684317896286,0.0724869358529525,0.0152569806317316,0.0168915393750891,0.195428560902396,0.198590513648179,0.00303242568721107,0.00368979506011644,0.0305425968417119
30,48.6381322957205,0.00304528835942799,0.184684317896286,0.0724869358529525,0.0135990288517196,0.0150532435067853,0.195428560902396,0.198590513648179,0.00270250047852355,0.00328805462627654,0.0272201394520682
31,48.6381322957206,0.00271593264372981,0.184684317896286,0.0724869358529525,0.0121212407257622,0.0134152917152494,0.195428560902396,0.198590513648179,0.00240849946600255,0.00293009808127691,0.0242594616679437
32,48.6381322957206,0.00242257165719393,0.184684317896286,0.0724869358529525,0.0108040054539578,0.011955755303525,0.195428560902396,0.198590513648179,0.00214648841241964,0.00261117515381472,0.0216210778452436
33,48.6381322957206,0.00216176566180698,0.184684317896286,0.0724869358529525,0.00962987831332111,0.0106551419476004,0.195428560902396,0.198590513648179,0.00191299027802588,0.00232698428939361,0.0192697913264033
34,48.6381322957207,0.00192945882229604,0.184684317896286,0.0724869358529525,0.00858330996894277,0.00949610609612922,0.195428560902396,0.198590513648179,0.00170489930275189,0.0020737635869836,0.0171743063766539
35,48.6381322957207,0.00172354746536851,0.184684317896286,0.0724869358529525,0.00765044015243514,0.00846321054252259,0.195428560902396,0.198590513648179,0.00151945407848894,0.00184810656464963,0.0153067521268746
36,48.6381322957208,0.00154016959672771,0.184684317896286,0.0724869358529525,0.00681892642884216,0.0075427070837609,0.195428560902396,0.198590513648179,0.00135417636400581,0.00164699446116944,0.0136423098543704
37,48.6381322957209,0.00137746754314745,0.184684317896286,0.0724869358529525,0.00607776090131961,0.00672234812875512,0.195428560902396,0.198590513648179,0.00120688681273685,0.00146779290499548,0.0121588703862863
38,48.6381322957209,0.00123320932910735,0.184684317896286,0.0724869358529525,0.00541713103620565,0.00599123458138461,0.195428560902396,0.198590513648179,0.00107561807435328,0.00130809904007395,0.0108367485217697
39,48.638132295721,0.00110572363651356,0.184684317896286,0.0724869358529525,0.00482828471772834,0.00533964760597534,0.195428560902396,0.198590513648179,0.000958625457264874,0.00116591053803433,0.0096584086399473
40,48.6381322957211,0.000992568499816235,0.184684317896286,0.0724869358529525,0.00430343655833536,0.00475893408121813,0.195428560902396,0.198590513648179,0.000854364556383557,0.00103893301966607,0.00860814802028909


==> old_tikz/data/RMSE_det_LoS_GLRTinspired_App1.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957203,0.962504350115003,16.5931385934935,21.8482693754481,16.6045597081128,21.8408470229736,18.254963224585,17.1391657340028,18.2590519044799,17.1424456259319,33.4769387415005
-19,48.6381322957203,0.857855196756893,16.5786816522874,21.8336262571806,16.5906954456902,21.8256822172592,18.1420001429405,17.090451799532,18.1441190268714,17.0925441562445,33.9576839594894
-18,48.6381322957203,0.764582583282067,16.6352578096982,21.8783086530756,16.6448281043351,21.871216182618,18.2590654131529,17.0987896472656,18.2561237203882,17.0993986691809,33.8924900764662
-17,48.6381322957203,0.681449242001782,16.6234269908638,21.9097473441192,16.6349171622513,21.9015544045074,18.1407047599163,17.0646404110353,18.1395150016795,17.0665079467928,33.8376693506865
-16,48.6381322957203,0.607353269842567,16.5388145904415,21.8765864451728,16.5494044290615,21.8672003901461,17.9176122144195,17.154852152028,17.9156897796425,17.1577410071726,33.6704094229883
-15,48.6381322957203,0.541313375992432,16.6105054858951,21.9140747844168,16.6208993481566,21.9023870986666,17.7959101410434,17.0951377634104,17.7943761601357,17.098333355296,32.0339670947656
-14,48.6381322957203,0.482453314729054,16.5648994110122,21.9468893464381,16.5751504411897,21.9348813373715,17.5620283574563,16.7131457082252,17.5619532299605,16.7145475574096,25.5591854703758
-13,48.6381322957203,0.429992178816391,16.6207049754788,21.9689769032339,16.6301358682057,21.9594104203093,17.4140357189461,16.3923828751142,17.4143876536328,16.3924948917018,36.2704320697229
-12,48.6381322957203,0.383234773595375,16.6077854216334,21.8915257240415,16.6175299973919,21.8816198449582,17.1373808804784,15.9895814191288,17.1372681139858,15.9832931165592,36.6524563891804
-11,48.6381322957203,0.341561717605251,16.5127502138563,21.9689513137981,16.5239563670592,21.9599963529138,16.4310549175916,15.1677515709554,16.4272556555912,15.1587554397684,35.8915860107568
-10,48.6381322957203,0.304418964040396,16.5708138017697,21.9693498045608,16.5817313471576,21.9586728054367,15.3494947694638,14.3539916404302,15.3482553919893,14.3460024974725,25.5671169212781
-9,48.6381322957203,0.271315502767214,16.5042095596651,21.8857597177218,16.5147875004859,21.8743447363383,13.7960942685206,12.8204070767878,13.7971494493206,12.8142313375551,25.5652374548739
-8,48.6381322957203,0.241810552814457,16.6045696993382,21.854284352167,16.612043866333,21.8412354168205,11.3614954190095,10.7683723534537,11.3620369008789,10.7623178098458,22.8343776513067
-7,48.6381322957203,0.215513985286727,16.6596071275889,21.9861609101441,16.6701652527879,21.9724892221505,9.05376470075354,8.7509953651188,9.05562645444047,8.75183094676783,24.4669011779427
-6,48.6381322957203,0.192077419407296,16.5269820547197,22.0659679226823,16.5377499737135,22.0544397330844,6.0606865065942,5.62768211342133,6.06700730528253,5.62824536134944,24.3301872282506
-5,48.6381322957203,0.171188755927698,16.5754044346154,22.1362625158374,16.5888122721413,22.1241417389979,3.76819195704251,3.61615022941572,3.76775016280211,3.61457288374538,24.8850171496631
-4,48.6381322957203,0.152571746418363,16.3755711230116,21.9220444870709,16.3899608584444,21.9104057305468,1.94875499838578,1.18993163557473,1.94081209002419,1.16913333747048,25.3188701166326
-3,48.6381322957203,0.135980079972608,16.3864362689589,21.8927674169451,16.4027050989543,21.8834698148806,0.809883791156009,0.341453819367953,0.780507541351228,0.280019794211143,25.3727250953591
-2,48.6381322957203,0.12119071897489,16.0082828011027,21.7359082610448,16.0248498850262,21.7298218914633,0.234986406872473,0.240505276917162,0.115018537057429,0.141520590431503,25.4758560295989
-1,48.6381322957204,0.10801044592124,15.7644834473615,21.2629244058494,15.780235179533,21.2568148205578,0.232417812903159,0.239863151206871,0.101133741865316,0.124371238031065,24.4345371415573
0,48.6381322957204,0.0962632586757093,15.24724852182,20.6344759021602,15.2586288561434,20.6290441644074,0.230294927974828,0.238573714961787,0.0892173880899322,0.109713472344704,23.9341819294229
1,48.6381322957204,0.0857931115611727,14.6959526713891,19.6510354489955,14.7040366681059,19.6493269947616,0.226712616936073,0.23662638634847,0.0788793365569742,0.0969924293699786,23.8759634539399
2,48.6381322957204,0.0764627245939442,14.1545296655126,18.78662845224,14.1608622279355,18.7900833221468,0.224292625594447,0.235537580553119,0.0698533992162574,0.0858722851029923,22.6667326755883
3,48.6381322957204,0.0681466106785486,13.3612059115936,17.4599635015848,13.3636796890235,17.4649808862121,0.219869529695537,0.233784944064386,0.0619383328884621,0.0761105617938281,21.4031845301954
4,48.6381322957204,0.0607340690831586,12.2344652415021,15.6978677269462,12.2381412251802,15.7026351284468,0.217624272967837,0.231131071902382,0.0549744577853288,0.0675169193446336,19.5767518703698
5,48.6381322957204,0.054128679336912,9.95186599443844,13.1390089005128,9.95866640318683,13.1484824367121,0.215861816997387,0.227092119832632,0.04883177768963,0.0599357257475936,14.1330884724647
6,48.6381322957204,0.0482410225200883,7.09586312375843,9.9423813862135,7.09455124236612,9.94146270177557,0.213062789752847,0.223900346744321,0.0434025186824369,0.0532366977681926,9.96732460592844
7,48.6381322957204,0.0429932338327841,4.51068947048593,6.6511238929907,4.50801615417479,6.65171528322906,0.209706687925607,0.22112787612552,0.0385961689493225,0.0473094032124873,6.4295899456326
8,48.6381322957204,0.0383169393869748,3.30217646366017,3.6502785992709,3.28710190105181,3.63514448677179,0.205766255221307,0.217612621438254,0.0343358596717793,0.042059223970225,3.71663001666402
9,48.6381322957204,0.0341488357038558,0.345798918333323,0.711523700113763,0.290248975442274,0.691369662933798,0.204168789286288,0.213799320499319,0.0305556889389017,0.0374046324602849,0.805333309472662
10,48.6381322957204,0.0304341968355065,0.236938698642104,0.196039732642002,0.140873855312596,0.159165364359536,0.201748875126657,0.211624144869241,0.0271987950735372,0.033274915383865,0.287682122841782
11,48.6381322957204,0.0271230350722512,0.23472301974999,0.178005843546665,0.124199620800806,0.139891539081189,0.199025575826122,0.209180756678527,0.024215852992628,0.0296085457900414,0.252955864131734
12,48.6381322957204,0.0241724755694379,0.226031800027747,0.158542798807826,0.109812485684823,0.123381101054884,0.196819807964945,0.206957044360099,0.0215637974673676,0.026351789670783,0.223006593130459
13,48.6381322957204,0.021542789426293,0.224872962285272,0.139482618992882,0.0973415094250671,0.109126426842827,0.195707601524767,0.204206291554712,0.0192049117988708,0.0234575267018942,0.197165927686021
14,48.6381322957204,0.0191991922708843,0.221064790123296,0.121819790400782,0.086438205687498,0.0967105892061684,0.195707601524767,0.201673051703721,0.0171060636584223,0.0208844309943519,0.174698463775952
15,48.6381322957204,0.0171109555362055,0.2168889170367,0.114301927769482,0.0768440592073255,0.0858278961343635,0.195428560902396,0.200394423375436,0.0152380675365015,0.0185960935225056,0.15502950866626
16,48.6381322957204,0.0152491082446297,0.211707508468231,0.0975431668999889,0.0683671227419276,0.0762476774782698,0.195428560902396,0.199365616466729,0.0135751009901043,0.0165603931302916,0.13772652416867
17,48.6381322957204,0.0135896175736077,0.204488502769851,0.077229580640699,0.0608575181461477,0.0677882520261241,0.195428560902396,0.198590513648179,0.0120944535454631,0.0147490462304163,0.12245296646156
18,48.6381322957204,0.0121111026722732,0.201593317069759,0.0748958076106009,0.0541930843839659,0.0603017985690224,0.195428560902396,0.198590513648179,0.0107758615279329,0.0131369671652745,0.108937895909142
19,48.6381322957204,0.0107933116489767,0.197336407569641,0.0724869358529525,0.0482715128882246,0.0536653877528501,0.195428560902396,0.198590513648179,0.00960146625843645,0.0117019681329787,0.0969576348138761
20,48.6381322957204,0.00961884681575596,0.193661335186479,0.0724869358529525,0.0430054276526362,0.0477751669384881,0.195428560902396,0.198590513648179,0.00855540059283363,0.0104243967008809,0.086323890076516
21,48.6381322957204,0.00857236128042481,0.190601758828041,0.0724869358529525,0.0383193133694748,0.0425422890399036,0.195428560902396,0.198590513648179,0.00762354344761203,0.00928684259534957,0.0768760173687941
22,48.6381322957204,0.00763987373247185,0.187840303328874,0.0724869358529525,0.0341473986001813,0.0378900003905633,0.195428560902396,0.198590513648179,0.00679336540157388,0.00827380843271452,0.0684754988731972
23,48.6381322957204,0.00680885328802048,0.186093585955148,0.0724869358529525,0.0304319745339019,0.0337516227601474,0.195428560902396,0.198590513648179,0.00605373384263814,0.00737163523078633,0.0610019955113157
24,48.6381322957204,0.00606842224539563,0.185390291022026,0.0724869358529525,0.0271222838142283,0.0300687749156092,0.195428560902396,0.198590513648179,0.00539472755937008,0.00656814945895573,0.0543503042386099
25,48.6381322957204,0.00540887977176962,0.1850376411464,0.0724869358529525,0.0241734596597705,0.0267902382634206,0.195428560902396,0.198590513648179,0.0048075611709001,0.00585241985075949,0.0484281156837877
26,48.6381322957204,0.00482080670225226,0.184684317896286,0.0724869358529525,0.0215458016335324,0.0238708876408355,0.195428560902396,0.198590513648179,0.00428432059553958,0.0052147195545434,0.0431540831808721
27,48.6381322957205,0.00429713420519961,0.184684317896286,0.0724869358529525,0.0192041078910038,0.0212708440046142,0.195428560902396,0.198590513648179,0.0038181034367012,0.0046466931591387,0.0384563520626998
28,48.6381322957205,0.00383038597010462,0.184684317896286,0.0724869358529525,0.0171170976528181,0.0189548180456378,0.195428560902396,0.198590513648179,0.0034026485426243,0.00414067148159301,0.034271314746811
29,48.6381322957205,0.0034149575346486,0.184684317896286,0.0724869358529525,0.0152569810206499,0.0168915400473503,0.195428560902396,0.198590513648179,0.00303242544561518,0.00368979523248979,0.0305425984832006
30,48.6381322957205,0.00304495922901005,0.184684317896286,0.0724869358529525,0.0135990298603982,0.0150532435938407,0.195428560902396,0.198590513648179,0.00270250059862479,0.00328805412485538,0.0272201425440806
31,48.6381322957206,0.0027156065483596,0.184684317896286,0.0724869358529525,0.0121212407384909,0.0134152941887054,0.195428560902396,0.198590513648179,0.00240849911179239,0.0029300980874785,0.0242594644436855
32,48.6381322957206,0.00242268157271651,0.184684317896286,0.0724869358529525,0.0108040052127478,0.01195575299323,0.195428560902396,0.198590513648179,0.00214648851709723,0.00261117539160394,0.021621074520992
33,48.6381322957206,0.00216148066083705,0.184684317896286,0.0724869358529525,0.0096298783362552,0.0106551403415123,0.195428560902396,0.198590513648179,0.00191299041724532,0.00232698470212908,0.0192697893917102
34,48.6381322957207,0.00192982918069583,0.184684317896286,0.0724869358529525,0.00858330928207616,0.00949610644527944,0.195428560902396,0.198590513648179,0.00170489941007403,0.00207376349383078,0.0171743051481134
35,48.6381322957207,0.00172396334527516,0.184684317896286,0.0724869358529525,0.00765044153102187,0.00846321038088419,0.195428560902396,0.198590513648179,0.00151945414375384,0.00184810658208814,0.0153067556006567
36,48.6381322957208,0.00154003339145826,0.184684317896286,0.0724869358529525,0.00681892610102947,0.00754270644048349,0.195428560902396,0.198590513648179,0.00135417643397581,0.00164699445723058,0.013642308262904
37,48.6381322957209,0.00137708887209359,0.184684317896286,0.0724869358529525,0.00607776140828409,0.0067223483029406,0.195428560902396,0.198590513648179,0.00120688647461315,0.00146779288463105,0.0121588716734052
38,48.6381322957209,0.00123319219288942,0.184684317896286,0.0724869358529525,0.00541713045539327,0.00599123627996105,0.195428560902396,0.198590513648179,0.00107561809230195,0.00130809954910784,0.0108367489100448
39,48.638132295721,0.00110561619305455,0.184684317896286,0.0724869358529525,0.00482828554882712,0.00533964931837847,0.195428560902396,0.198590513648179,0.000958625333813613,0.00116591041075462,0.0096584128561093
40,48.6381322957211,0.000992834332452573,0.184684317896286,0.0724869358529525,0.00430343628648239,0.00475893150711108,0.195428560902396,0.198590513648179,0.000854364732663497,0.00103893301417091,0.00860814433950459


==> old_tikz/data/RMSE_det_LoS_GLRTinspired_app2.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957203,0.962504423755965,16.5931385934935,21.8482693754481,16.6045597076386,21.8408470226933,18.254963224585,17.1391657340028,18.259051904016,17.1424456256408,33.476938732199
-19,48.6381322957203,0.857855323044192,16.5786816522874,21.8336262571806,16.5906954424806,21.8256822175937,18.1420001429405,17.090451799532,18.1441190272825,17.0925441566758,33.9576839665392
-18,48.6381322957203,0.764582358293294,16.6352578096982,21.8783086530756,16.644828104934,21.8712161826145,18.2590654131529,17.0987896472656,18.2561237199193,17.0993986687203,33.8924900792521
-17,48.6381322957203,0.681448766084057,16.6234269908638,21.9097473441192,16.6349171606687,21.9015544037646,18.1407047599163,17.0646404110353,18.1395150032946,17.0665079466872,33.8376693202533
-16,48.6381322957203,0.607353339629495,16.5388145904415,21.8765864451728,16.5494044286393,21.8672003903255,17.9176122144195,17.154852152028,17.9156897797243,17.1577410082159,33.6704094208584
-15,48.6381322957203,0.541313270709276,16.6105054858951,21.9140747844168,16.6208993474551,21.9023870986063,17.7959101410434,17.0951377634104,17.7943761593421,17.0983333548597,32.0339671082551
-14,48.6381322957203,0.482452956421181,16.5648994110122,21.9468893464381,16.5751504315961,21.9348812257033,17.5620283574563,16.7131457082252,17.5619532294648,16.7145475577594,25.559185610437
-13,48.6381322957203,0.429991910291835,16.6207049754788,21.9689769032339,16.6301358678914,21.9594104199348,17.4140357189461,16.3923828751142,17.4143875682909,16.3924948885013,36.2704308368157
-12,48.6381322957203,0.38323425121467,16.6077854216334,21.8915257240415,16.6175299975138,21.8816198469045,17.1373808804784,15.9895814191288,17.137268113012,15.9832931166751,36.6524572008794
-11,48.6381322957203,0.34156119290294,16.5127502138563,21.9689513137981,16.5239563679251,21.9599963528611,16.4310549175916,15.1677515709554,16.4272556572468,15.1587554415163,35.8915869917945
-10,48.6381322957203,0.304418892249422,16.5708138017697,21.9693498045608,16.5817313482067,21.9586728055701,15.3494947694638,14.3539916404302,15.3482553915342,14.3460024972664,25.5671169135607
-9,48.6381322957203,0.271314991843708,16.5042095596651,21.8857597177218,16.5147875001184,21.8743447367999,13.7960942685206,12.8204070767878,13.7971494523611,12.8142313372488,25.5652374324872
-8,48.6381322957203,0.24181086916108,16.6045696993382,21.854284352167,16.6120438660549,21.8412354173819,11.3614954190095,10.7683723534537,11.3620369021144,10.7623178101884,22.8343776455709
-7,48.6381322957203,0.215514131213095,16.6596071275889,21.9861609101441,16.6701656076401,21.9724893366353,9.05376470075354,8.7509953651188,9.05562645386465,8.75183094646773,24.4669013878452
-6,48.6381322957203,0.192077706378179,16.5269820547197,22.0659679226823,16.5377499736467,22.0544397328962,6.0606865065942,5.62768211342133,6.06700730546635,5.62824536182842,24.3301872407127
-5,48.6381322957203,0.171189109764355,16.5754044346154,22.1362625158374,16.5888122722472,22.1241417398157,3.76819195704251,3.61615022941572,3.76775016279307,3.61457288363906,24.8850175421085
-4,48.6381322957203,0.152572171133446,16.3755711230116,21.9220444870709,16.3899608584203,21.910405730571,1.94875499838578,1.18993163557473,1.94081208998294,1.16913333767964,25.3188704163947
-3,48.6381322957203,0.135979604640004,16.3864362689589,21.8927674169451,16.4027050993652,21.8834698138717,0.809883791156009,0.341453819367953,0.780507540177709,0.280019793561443,25.3727250900042
-2,48.6381322957203,0.121190820988534,16.0082828011027,21.7359082610448,16.0248476072439,21.729819194737,0.234986406872473,0.240505276917162,0.115018537120388,0.141520590599342,25.4758587391012
-1,48.6381322957204,0.108010241927156,15.7644834473615,21.2629244058494,15.7802351795749,21.2568148204209,0.232417812903159,0.239863151206871,0.101133741955949,0.124371237900577,24.4345366711418
0,48.6381322957204,0.0962628948046078,15.24724852182,20.6344759021602,15.2586288544336,20.6290441656085,0.230294927974828,0.238573714961787,0.0892173880496576,0.10971347248772,23.9341819351913
1,48.6381322957204,0.0857936752309791,14.6959526713891,19.6510354489955,14.7040366690911,19.649326996427,0.226712616936073,0.23662638634847,0.0788793363608911,0.0969924295895747,23.8759636901078
2,48.6381322957204,0.0764630759839702,14.1545296655126,18.78662845224,14.1608622284324,18.7900833217079,0.224292625594447,0.235537580553119,0.0698533989428553,0.0858722852411915,22.6667326543409
3,48.6381322957204,0.0681465941060463,13.3612059115936,17.4599635015848,13.3636796883794,17.4649808858331,0.219869529695537,0.233784944064386,0.061938332836272,0.0761105630648112,21.4031842542044
4,48.6381322957204,0.0607345788015944,12.2344652415021,15.6978677269462,12.2381412255054,15.7026351298163,0.217624272967837,0.231131071902382,0.0549744579412142,0.0675169195591109,19.5767518443883
5,48.6381322957204,0.0541284800105645,9.95186599443844,13.1390089005128,9.95866640478589,13.1484824372648,0.215861816997387,0.227092119832632,0.0488317779351716,0.0599357254996951,14.1330884717982
6,48.6381322957204,0.048240745418131,7.09586312375843,9.9423813862135,7.09455124125773,9.94146270061099,0.213062789752847,0.223900346744321,0.0434025189192054,0.0532366982491618,9.96732460450361
7,48.6381322957204,0.042993523994673,4.51068947048593,6.6511238929907,4.50801615481376,6.65171528401127,0.209706687925607,0.22112787612552,0.0385961688915347,0.0473094032227214,6.42958994472613
8,48.6381322957204,0.038316760463335,3.30217646366017,3.6502785992709,3.28710190183871,3.6351444875068,0.205766255221307,0.217612621438254,0.0343358596279688,0.0420592226764985,3.71663001644788
9,48.6381322957204,0.0341488484509642,0.345798918333323,0.711523700113763,0.290248974741292,0.691369662659142,0.204168789286288,0.213799320499319,0.0305556886347184,0.0374046322216902,0.805333311064129
10,48.6381322957204,0.0304335307885364,0.236938698642104,0.196039732642002,0.140873854663767,0.159165366836129,0.201748875126657,0.211624144869241,0.0271987951138563,0.0332749154787309,0.287682123013934
11,48.6381322957204,0.0271234013540616,0.23472301974999,0.178005843546665,0.124199620478382,0.139891537990066,0.199025575826122,0.209180756678527,0.0242158530229379,0.0296085456606221,0.25295586200671
12,48.6381322957204,0.0241725278726025,0.226031800027747,0.158542798807826,0.109812484717903,0.123381102070579,0.196819807964945,0.206957044360099,0.0215637975310035,0.0263517891820829,0.22300659227528
13,48.6381322957204,0.0215426950571707,0.224872962285272,0.139482618992882,0.0973415089198771,0.109126427006474,0.195707601524767,0.204206291554712,0.0192049118492387,0.0234575265661007,0.197165926675484
14,48.6381322957204,0.0191993727754786,0.221064790123296,0.121819790400782,0.0864382059661327,0.0967105900940077,0.195707601524767,0.201673051703721,0.0171060633894713,0.0208844315049132,0.174698465026002
15,48.6381322957204,0.0171105293602219,0.2168889170367,0.114301927769482,0.0768440607735543,0.0858278950907666,0.195428560902396,0.200394423375436,0.0152380680108217,0.0185960937190444,0.155029510981149
16,48.6381322957204,0.0152491178073956,0.211707508468231,0.0975431668999889,0.0683671236941234,0.0762476766342786,0.195428560902396,0.199365616466729,0.0135751008498536,0.0165603929545421,0.13772652556895
17,48.6381322957204,0.0135893271601641,0.204488502769851,0.077229580640699,0.0608575180494332,0.0677882532968561,0.195428560902396,0.198590513648179,0.0120944536574466,0.0147490461846412,0.122452967993519
18,48.6381322957204,0.0121106639650169,0.201593317069759,0.0748958076106009,0.054193084648238,0.0603017974596495,0.195428560902396,0.198590513648179,0.0107758616865492,0.013136967540545,0.108937895422234
19,48.6381322957204,0.0107933188758658,0.197336407569641,0.0724869358529525,0.0482715126690021,0.0536653873225728,0.195428560902396,0.198590513648179,0.0096014665217273,0.0117019683296215,0.0969576333759159
20,48.6381322957204,0.00961899377555313,0.193661335186479,0.0724869358529525,0.0430054287006308,0.0477751686729263,0.195428560902396,0.198590513648179,0.00855540076990302,0.0104243966477663,0.0863238944268215
21,48.6381322957204,0.00857232321602255,0.190601758828041,0.0724869358529525,0.0383193144020003,0.0425422872011792,0.195428560902396,0.198590513648179,0.00762354392430665,0.00928684316991158,0.0768760179829846
22,48.6381322957204,0.00763979639106086,0.187840303328874,0.0724869358529525,0.0341473989317002,0.0378900002800357,0.195428560902396,0.198590513648179,0.00679336536134898,0.00827380861643554,0.0684754992814694
23,48.6381322957204,0.00680895910011115,0.186093585955148,0.0724869358529525,0.0304319749100705,0.0337516225417296,0.195428560902396,0.198590513648179,0.00605373371228397,0.00737163437019032,0.0610019960960107
24,48.6381322957204,0.0060685988890634,0.185390291022026,0.0724869358529525,0.0271222844448583,0.0300687777044312,0.195428560902396,0.198590513648179,0.00539472771203109,0.00656815053142962,0.0543503088272872
25,48.6381322957204,0.00540885076903648,0.1850376411464,0.0724869358529525,0.0241734597381136,0.0267902416578292,0.195428560902396,0.198590513648179,0.00480756103835206,0.00585241899095802,0.0484281201698393
26,48.6381322957204,0.00482065281595155,0.184684317896286,0.0724869358529525,0.0215458020206884,0.0238708892416357,0.195428560902396,0.198590513648179,0.00428432019907381,0.00521471875791241,0.0431540861244976
27,48.6381322957205,0.00429724092185898,0.184684317896286,0.0724869358529525,0.0192041075451529,0.0212708436744529,0.195428560902396,0.198590513648179,0.00381810344614363,0.00464669369073009,0.03845635054897
28,48.6381322957205,0.00383072244863679,0.184684317896286,0.0724869358529525,0.0171170978882198,0.0189548178336557,0.195428560902396,0.198590513648179,0.00340264813912819,0.00414067122005608,0.0342713149020519
29,48.6381322957205,0.00341491763641082,0.184684317896286,0.0724869358529525,0.0152569806317316,0.0168915393750891,0.195428560902396,0.198590513648179,0.00303242568721107,0.00368979506011644,0.0305425968417119
30,48.6381322957205,0.00304528835942799,0.184684317896286,0.0724869358529525,0.0135990288517196,0.0150532435067853,0.195428560902396,0.198590513648179,0.00270250047852355,0.00328805462627654,0.0272201394520682
31,48.6381322957206,0.00271593264372981,0.184684317896286,0.0724869358529525,0.0121212407257622,0.0134152917152494,0.195428560902396,0.198590513648179,0.00240849946600255,0.00293009808127691,0.0242594616679437
32,48.6381322957206,0.00242257165719393,0.184684317896286,0.0724869358529525,0.0108040054539578,0.011955755303525,0.195428560902396,0.198590513648179,0.00214648841241964,0.00261117515381472,0.0216210778452436
33,48.6381322957206,0.00216176566180698,0.184684317896286,0.0724869358529525,0.00962987831332111,0.0106551419476004,0.195428560902396,0.198590513648179,0.00191299027802588,0.00232698428939361,0.0192697913264033
34,48.6381322957207,0.00192945882229604,0.184684317896286,0.0724869358529525,0.00858330996894277,0.00949610609612922,0.195428560902396,0.198590513648179,0.00170489930275189,0.0020737635869836,0.0171743063766539
35,48.6381322957207,0.00172354746536851,0.184684317896286,0.0724869358529525,0.00765044015243514,0.00846321054252259,0.195428560902396,0.198590513648179,0.00151945407848894,0.00184810656464963,0.0153067521268746
36,48.6381322957208,0.00154016959672771,0.184684317896286,0.0724869358529525,0.00681892642884216,0.0075427070837609,0.195428560902396,0.198590513648179,0.00135417636400581,0.00164699446116944,0.0136423098543704
37,48.6381322957209,0.00137746754314745,0.184684317896286,0.0724869358529525,0.00607776090131961,0.00672234812875512,0.195428560902396,0.198590513648179,0.00120688681273685,0.00146779290499548,0.0121588703862863
38,48.6381322957209,0.00123320932910735,0.184684317896286,0.0724869358529525,0.00541713103620565,0.00599123458138461,0.195428560902396,0.198590513648179,0.00107561807435328,0.00130809904007395,0.0108367485217697
39,48.638132295721,0.00110572363651356,0.184684317896286,0.0724869358529525,0.00482828471772834,0.00533964760597534,0.195428560902396,0.198590513648179,0.000958625457264874,0.00116591053803433,0.0096584086399473
40,48.6381322957211,0.000992568499816235,0.184684317896286,0.0724869358529525,0.00430343655833536,0.00475893408121813,0.195428560902396,0.198590513648179,0.000854364556383557,0.00103893301966607,0.00860814802028909


==> old_tikz/data/RMSE_det_noLoS_AppGLRT_App1.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48530.6288595249,48530.0129726534,16.5286613178807,21.4571040848781,16.5031199393682,21.4181430611721,18.4584524209077,16.899574568655,18.4173498320978,16.9399920042421,27.9743213438084
-19,48166.3293970956,48165.93111638,16.5427704169258,21.4540195504988,16.5192544611372,21.4169605683235,18.3205067475277,16.9205619467459,18.2789826453799,16.9599576039423,28.0187548982099
-18,48069.3200418818,48068.6197702592,16.4750290436054,21.4502671471281,16.4532546547491,21.4190719332829,18.4251303248693,16.7673626865757,18.380145894035,16.7925831695632,27.8589702190171
-17,47964.6573547707,47963.8684864583,16.448283435526,21.187284927691,16.4361016014716,21.1355346779868,18.4130213103046,16.73469094393,18.408282217351,16.760388864461,27.2594942405419
-16,47422.0257405486,47421.4659074262,16.5356060255209,21.1244664751875,16.5246580366881,21.0715916253027,18.5095095421575,16.7337295167764,18.5036833317128,16.7567945484512,27.0165117308913
-15,47656.4136349077,47656.0271607247,16.5915178557464,21.2247624249208,16.5764301949957,21.1762820302917,18.3732149158795,16.7647171664271,18.3653730858564,16.7863608341945,26.916791499621
-14,47399.4226553295,47399.0899014653,16.5370280920735,21.3424821983908,16.5214279028797,21.2924703697022,18.3871663024058,16.5750327366316,18.3784011207776,16.593614438389,26.9034886931229
-13,47196.2090998977,47196.3854686949,16.6395812111922,21.3495878511683,16.6241094588895,21.3023552978436,18.3384406893286,16.7234175215683,18.3282988188655,16.7398676503667,26.6013788787832
-12,46382.1526950956,46382.4731730504,16.6629327983389,21.2735632400921,16.649394994541,21.2292344683068,18.1222824499695,16.6474463420959,18.1131510300507,16.6699591692098,26.3751107075708
-11,46201.8877750773,46202.1376057226,16.4925164795693,21.2847175922645,16.4843522519011,21.2398056229722,18.3385373634435,16.7656202857982,18.3499587656947,16.7631280612606,25.8330719367245
-10,46079.8289645867,46079.9246787226,16.7344143067951,21.1977325529467,16.6705133391905,21.1722585393583,18.1423714954844,16.670154423314,18.1563164794819,16.6679989965035,24.6264887244177
-9,45121.4228923187,45121.1982519824,16.5949893620518,21.1853363182166,16.5488457605284,21.1606163317166,18.1955356234212,16.8755067088566,18.1462094647585,16.8960332813102,26.1586026894387
-8,43675.4692375544,43676.080167055,16.5780485694379,21.3281324221474,16.5311390620577,21.2907563322749,17.6533666892921,16.3420980821117,17.6623641045148,16.391144670438,24.2620761413705
-7,40700.183810703,40701.2792968419,16.3164860536937,21.3406220646995,16.3294153580386,21.3392330172166,16.6853931846475,15.5452584586275,16.6846714860946,15.5467863124576,22.8020311675971
-6,36253.3191574804,36254.5469886414,16.1478334006594,21.6044715864826,16.1515845682774,21.604420789463,14.9689057893275,13.8360875893855,14.9684647611738,13.8349246463265,20.8733481725721
-5,29574.7358821367,29574.7208088686,16.4187608525971,21.5829086182069,16.4542023717003,21.5813932486977,13.38626918803,11.6384242525796,13.3002193471596,11.6196367865272,20.7279118436588
-4,20926.0328684194,20926.2897276426,16.0789185793085,21.7244168581815,16.0850278812906,21.7319632323397,9.74286211169927,8.33343190940045,9.72937789940154,8.32497626509045,22.8939795702096
-3,9047.41953482961,9046.93258918885,15.7932913260027,21.4208891858978,15.7981539162612,21.4304279658999,5.65876829728536,5.54462224047128,5.6518423481627,5.54478731504843,36.0281108406823
-2,5455.28032486996,5455.10825518793,15.6123815136919,20.8974752820285,15.6144191998872,20.9040682920128,3.23892068333705,3.91680334121751,3.22606859863993,3.91631247858616,23.7592759187982
-1,49.0256932620791,30.9617665732911,15.5712725409772,21.0721242471868,15.5733603682985,21.0816033039847,0.233588857066565,0.242209289678638,0.103658014681293,0.125310428247414,23.9901135153453
0,48.6381322957207,27.2555914422625,15.411498190905,20.7490311626623,15.412529769583,20.7617112750378,0.231712345635925,0.239648726961331,0.0912208419089532,0.110370287763544,24.0502987066628
1,48.6381322957207,23.8657437270301,15.0663752836139,20.2827367434564,15.0365189333825,20.3354464289018,0.229820512780171,0.352205091062591,0.0804939182082415,0.0972679751367844,23.904250189892
2,48.6381322957209,20.9261168907544,14.5642548892746,19.2426952903478,14.5328749329413,19.2928952840271,0.22719352199038,0.350888950262152,0.0711431427999424,0.086048597268196,23.4546151877958
3,48.6381322957211,18.2514467631896,13.5052048286964,17.871580414111,13.4685271951543,17.9294141933669,1.50604886481891,1.08953045661764,0.0629963295489527,0.0763150441422338,21.9141368970459
4,48.6381322957211,15.6642647525827,12.2487452929966,16.2594149203695,12.2111105092208,16.3201418085585,1.50565022882547,1.08901129801197,0.055802351802628,0.0676338469060449,19.9424176302803
5,48.6381322957213,13.5225243914836,10.6598343658017,14.5214912365542,10.6152269600631,14.5926470852458,1.5052514872612,1.08849189179248,0.0494534589566768,0.0599491479083742,14.8095524465374
6,48.6381322957215,11.7812500012807,8.2617272909369,10.4225709316877,8.20154375301492,10.5231452131235,1.48276143335396,0.295227971234542,0.0439746753141407,0.0532721686748773,10.616946050348
7,48.6381322957218,10.3220839747629,5.59298943892106,7.87622190404118,5.47860809220108,7.85440032962981,1.48224608886216,0.292955471623447,0.0390584403896549,0.0473147516314033,7.38503677909844
8,48.6381322957219,8.85827331229967,3.81231762183669,4.6551100779717,3.64355676641979,4.59694156272399,1.48195152583396,0.291371820188198,0.0347552761841548,0.041919027927036,4.38425266323231
9,48.6381322957224,7.81170351891273,1.91716058606112,1.85696996435157,1.5606773934876,1.75127675367747,0.294422985717197,0.448528488271211,0.0309242466192804,0.0372280796703534,1.66003269694661
10,48.6381322957227,6.88748585238121,0.240223902400871,0.20644854553103,0.140742664939733,0.159780186330312,0.203096831599727,0.212835320271697,0.0275356502691091,0.0331579552562091,0.287964583524464
11,48.638132295723,6.13280015371478,0.237214203365695,0.175073230837157,0.12410379802745,0.140447090002951,0.200663990546612,0.208688646119509,0.0245126007765724,0.0295128172298442,0.25333262870431
12,48.6381322957233,5.46175731190215,0.2320207604335,0.142338209369329,0.10973844842674,0.123873278084916,0.198201289598059,0.205461199193537,0.02182574187289,0.0262733050020997,0.22344468053197
13,48.6381322957235,4.86495805424829,0.228045596697755,0.125598498989471,0.0972866128334495,0.109578952024181,0.197649855658797,0.203449631585848,0.0194364751938962,0.02339319616242,0.197606863050934
14,48.6381322957238,4.33376961317735,0.223999899719467,0.10594678695207,0.086391724530978,0.0971049407911015,0.196264492588362,0.201673051703721,0.0173111535794048,0.0208313939239141,0.175119627925848
15,48.6381322957239,3.86100967190892,0.219879776185594,0.0879746484358344,0.0768058108669205,0.0861820709495626,0.195707601524767,0.200394423375436,0.0154198760138526,0.0185523809875913,0.155424284863153
16,48.638132295724,3.44008970809505,0.216285782253337,0.0794948693579171,0.068335129472431,0.0765661072894219,0.195428560902396,0.199623315276203,0.0137364665120574,0.0165243372481909,0.138091193472639
17,48.6381322957241,3.06524240965125,0.213550596644146,0.0724869358529525,0.0608303333842064,0.0680747484343079,0.195428560902396,0.198849216955339,0.0122377470167045,0.0147192102314298,0.122786590593594
18,48.6381322957241,2.73137016934441,0.20859950982625,0.0724869358529525,0.054169684197751,0.0605595619399454,0.195428560902396,0.198849216955339,0.0109032056322116,0.0131122212268909,0.109241056527225
19,48.6381322957241,2.43395932148173,0.204488502769851,0.0724869358529525,0.048251099613272,0.0538971725044292,0.195428560902396,0.198590513648179,0.00971470766179342,0.0116813982801353,0.0972317135866058
20,48.6381322957241,2.16899605179711,0.199639869019051,0.0724869358529525,0.0429874426765591,0.0479835601790037,0.195428560902396,0.198590513648179,0.00865611948419908,0.0104072620383171,0.0865708226319732
21,48.6381322957241,1.93292485283492,0.195005738897704,0.0724869358529525,0.0383033906762315,0.0427294338522042,0.195428560902396,0.198590513648179,0.00771315933679752,0.00927252385679878,0.0770976584036668
22,48.6381322957241,1.7225827483922,0.193661335186479,0.0724869358529525,0.0341331819347981,0.0380580835540161,0.195428560902396,0.198590513648179,0.00687312821417003,0.00826183000776994,0.0686741545902245
23,48.6381322957241,1.53515111262339,0.187840303328874,0.0724869358529525,0.0304192831164625,0.03390244170504,0.195428560902396,0.198590513648179,0.00612473798526885,0.0073615554839474,0.0611798604208598
24,48.6381322957241,1.36812788527372,0.186794232946473,0.0724869358529525,0.0271109539271648,0.0302039679005199,0.195428560902396,0.198590513648179,0.00545795502983319,0.00655957509131108,0.0545092162806439
25,48.6381322957241,1.21929268611076,0.186093585955148,0.0724869358529525,0.0241632474739223,0.0269114376677966,0.195428560902396,0.198590513648179,0.00486384750574777,0.0058451186567424,0.0485700732351362
26,48.6381322957241,1.08665716905874,0.185390291022026,0.0724869358529525,0.0215365460478233,0.023979408171812,0.195428560902396,0.198590513648179,0.00433447945444393,0.00520859845069701,0.0432806233690676
27,48.6381322957241,0.968457746625783,0.184684317896286,0.0724869358529525,0.0191957719274784,0.0213680083203263,0.195428560902396,0.198590513648179,0.00386277278046231,0.00464148119497101,0.0385692720530337
28,48.6381322957241,0.863117952922741,0.184684317896286,0.0724869358529525,0.0171096462149331,0.019041728913912,0.195428560902396,0.198590513648179,0.00344244197635223,0.00413618382621293,0.0343720487849069
29,48.6381322957241,0.769239460425022,0.184684317896286,0.0724869358529525,0.0152502867042319,0.0169692825128715,0.195428560902396,0.198590513648179,0.00306787681017462,0.0036859531695769,0.0306324591341971
30,48.6381322957241,0.685573148442783,0.184684317896286,0.0724869358529525,0.0135929727270876,0.0151227368857039,0.195428560902396,0.198590513648179,0.00273408872816781,0.00328477503780796,0.0273002169724887
31,48.6381322957241,0.611010562833955,0.184684317896286,0.0724869358529525,0.0121157839343625,0.0134774026590687,0.195428560902396,0.198590513648179,0.00243664212104814,0.00292729104509129,0.0243308546663073
32,48.6381322957241,0.544556370527131,0.184684317896286,0.0724869358529525,0.0107990844163653,0.0120112248281415,0.195428560902396,0.198590513648179,0.00217156490888347,0.0026087412519614,0.0216846263800311
33,48.6381322957241,0.485331018066931,0.184684317896286,0.0724869358529525,0.00962550128301622,0.0107046257675384,0.195428560902396,0.198590513648179,0.00193533255848109,0.0023248764775795,0.0193264050688702
34,48.6381322957241,0.432548057735022,0.184684317896286,0.0724869358529525,0.00857939459973583,0.00954041674495723,0.195428560902396,0.198590513648179,0.00172480799201935,0.00207191705386755,0.0172248202577024
35,48.6381322957241,0.385503131690186,0.184684317896286,0.0724869358529525,0.00764691621390766,0.00850276702531295,0.195428560902396,0.198590513648179,0.00153719202602802,0.00184649280335648,0.015351766406733
36,48.6381322957241,0.343577747768746,0.184684317896286,0.0724869358529525,0.00681577427581045,0.0075779957146384,0.195428560902396,0.198590513648179,0.00136998588652805,0.00164560391454014,0.0136824413736084
37,48.6381322957241,0.306211893627849,0.184684317896286,0.0724869358529525,0.00607496498064775,0.0067538611376773,0.195428560902396,0.198590513648179,0.00122097336721381,0.00146657893210241,0.012194689858581
38,48.6381322957241,0.272910437209234,0.184684317896286,0.0724869358529525,0.00541462154196867,0.00601931747643371,0.195428560902396,0.198590513648179,0.00108817134239354,0.00130703691586209,0.0108686097748151
39,48.6381322957241,0.243229996172036,0.184684317896286,0.0724869358529525,0.00482602938388686,0.00536486203844415,0.195428560902396,0.198590513648179,0.00096981644985395,0.00116485453319256,0.00968689878253795
40,48.6381322957241,0.216776962169494,0.184684317896286,0.0724869358529525,0.00430140537405917,0.00478122026757545,0.195428560902396,0.198590513648179,0.000864332120582563,0.00103814691193669,0.00863345195528562


==> old_tikz/data/RMSE_det_noLoS_AppGLRT_app2.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,46446.1363357982,46447.1236783013,15.9289600060872,20.5498268384856,15.934898140959,20.5465510789821,18.6590831211245,17.1432894618788,18.6441506978436,17.1455559654487,51.0825164400911
-19,46698.0466594714,46699.6335690519,15.8485670605705,20.8347730569928,15.8516409753967,20.8337009086905,18.9184744949344,16.9489884982904,18.9082553034083,16.9497730562568,52.0113092993208
-18,45976.6512678844,45974.4897603312,15.939596178887,21.0906524634496,15.9356082499393,21.0903895217003,19.1116788846838,16.9512295883081,19.1072128382023,16.9555965466897,52.8086550932557
-17,46564.4746049535,46565.5611912108,15.8209763948125,20.9541348883869,15.813384418722,20.9514436843176,18.7503141172289,16.9682840552866,18.7469470246786,16.9689181262685,51.33354504414
-16,46775.7586857748,46775.5097085391,15.7275665053078,21.4880735313647,15.7288161490124,21.4789342685826,19.0167582204381,16.8200425471868,19.0032894780054,16.8243809301542,51.8705832410094
-15,47330.8293064604,47329.7735615449,15.8122683437513,20.4765498349697,15.8179342691998,20.4675575288009,19.2332307833342,17.2886564576743,19.2137592796221,17.2881709338043,52.2236066344785
-14,46820.6672477801,46819.466444476,16.0562271070213,20.608929078474,16.0615571394375,20.5999735683199,18.8756977714103,17.0899491992759,18.8682154673574,17.0906200982461,51.2009998752627
-13,47378.0043679016,47376.7012780711,15.7488412696205,20.7746403101979,15.754981167558,20.7689381532253,19.3099936988714,17.0416319472355,19.3112369689212,17.043310657129,50.8483085289759
-12,46114.4960872721,46111.4808541121,15.7019973936541,20.161922293619,15.7035497019706,20.1587578676721,18.9141345501986,16.9877821819046,18.9137211449702,16.9811854957209,21.4360191755221
-11,47165.141977134,47164.4301862299,16.0714376880285,20.9397073425237,16.0653306161727,20.9351005080142,18.8877438132229,16.4751919338513,18.8900217747335,16.4802777311614,19.2716395046517
-10,47219.7395106318,47216.9138545856,15.8542818733152,21.3105837249338,15.8521647705938,21.3080417061307,18.9885771095337,16.7886395146577,18.9808370616909,16.7937732270659,37.3207444491282
-9,46254.1486072354,46256.0622660525,15.7130863524797,21.2454222341854,15.7134092982473,21.2551149891167,19.3400600994035,17.267750892796,19.3226885799474,17.2777025440582,21.4958229116469
-8,45390.8331072478,45388.0995113077,15.8692842163519,22.1001432178807,15.8779396562802,22.1106508970444,18.2230454893774,16.6428397019831,18.2271537763767,16.6487931857913,29.208849027568
-7,44482.6357355492,44480.9018490402,16.2081031980536,22.2072837008935,16.2129042873921,22.2055302840257,18.4775687964838,16.3344879999836,18.4828364776314,16.3440317960524,19.8542698950185
-6,44698.1179835971,44695.8466371194,16.5384217174459,22.2078772107574,16.5547754126007,22.2096027289612,19.3453279134623,16.488762412743,19.3513810019226,16.5006897672266,51.7974674530348
-5,42952.4350348475,42955.1904921501,16.2037275070857,21.2741625193963,16.2067382318608,21.2830079166004,19.1216971621549,16.4606284064116,19.1295760547935,16.4730768281027,23.910836503652
-4,40968.2036643898,40966.3472319206,16.3059535936603,21.7768868905807,16.3098451944214,21.7865839194854,18.7731112895909,16.2427811949612,18.7835593587602,16.2503951552402,21.7229058520246
-3,38179.4953755147,38181.885965445,15.8841876039248,21.4530153118524,15.8780847285348,21.4629884820907,18.7236550018512,16.5872753549247,18.7300233427651,16.5919872654545,24.6572116360869
-2,34252.5325731663,34252.4161259409,15.4494749636071,21.455337627206,15.455571801529,21.4555592314193,18.7497178661579,15.9798015358737,18.7451647604845,15.9897623593765,34.5947610569364
-1,34035.3469144769,34033.958433069,16.0249210905672,21.7147380894543,16.0192287899575,21.7240999734365,18.5111813636225,16.1966496563933,18.5191184226402,16.2102375820108,32.671535776252
0,31478.3536253183,31480.2759356901,15.653312308377,21.5160313911667,15.6206699634919,21.524593061165,17.5929423032091,15.5459027449317,17.6053104638055,15.5571376605028,33.0106755207081
1,30408.2320098984,30408.6188541182,15.2236281190586,21.5492675699643,15.3095955555321,21.5358788380491,17.5979385651582,15.2033907574855,17.5938517064734,15.2315264675892,24.7668029224537
2,29261.6061956204,29262.2063910368,15.535529227624,21.5587104603142,15.5633516177224,21.6185670607173,17.1851111310531,14.8825068242965,17.1839627804495,14.8975011023077,31.4852190283529
3,25984.9550216559,25986.4521501042,15.4382679963992,21.5534480085775,15.4415037906904,21.5939641615365,16.3675051940967,15.0321364214904,16.369030488968,15.030168092209,26.8463073408563
4,26022.071339409,26023.8422052223,15.6281824624301,22.0773943764908,15.63001095924,22.1882517396962,15.7720444543484,14.5547734080946,15.7750351735118,14.5497758989884,24.0110578888592
5,23863.9995177292,23862.7509345165,15.6808090264058,20.8493223507062,15.8050666204546,21.122264004952,15.5490337955134,13.9601884040367,15.4375281083594,13.9157385248864,21.8961291840855
6,19891.9933532813,19889.6893622611,15.2424275196489,21.3749651730971,15.5480018288972,21.4633688268265,15.2614214081423,13.2947194531624,15.1189645573241,13.2596354062307,22.8058750144811
7,20506.2468118062,20505.236124897,15.4464317629378,20.8502672122197,15.7163722724003,20.9749540861548,15.0078346001336,13.0200942360393,14.9254410735895,12.8811943363883,20.1054010756146
8,18543.1969443452,18544.5896046787,14.4081482911628,19.6903870404921,14.9756459661994,20.2447963777391,14.3082744272091,12.3719167213584,14.0331383074641,12.293356778841,20.2629575742295
9,15956.5960594374,15955.7676502882,13.9629423931914,19.1004767990665,14.4435249530098,19.9009497886945,14.0085698030687,11.9949817493469,13.630306486738,11.8464063632923,71.7623320597184
10,12508.8176139953,12508.0052864805,13.1711500328473,17.6555942309422,13.7635098642748,18.3873455018534,12.2022852383258,11.1669322183115,11.523643273916,10.8719378861837,19.7509585047899
11,10508.7121370879,10508.3314360933,12.7990737154621,17.4662431813083,14.7049468819387,18.6452481272427,11.5768631524021,10.2430072673802,10.7315999896443,9.79168730137667,20.0511999629048
12,6288.47376312625,6287.18987444101,12.0297757600491,17.2758095176051,13.4436330640934,18.6903504515886,10.4580048560229,9.94310943251451,9.55801994708616,9.4214828113852,20.026987169182
13,4975.01859340178,4973.33862384894,11.2538866565074,16.0453133595734,13.4896285213853,17.7477939942213,10.1429372396475,9.18671163932481,9.14173028819219,8.82798646228742,25.3633844455215
14,3605.83838136953,3603.69007764102,10.4978029235406,14.293257757585,13.0046366467262,16.286935427288,9.73778213857602,8.22664668701683,8.11447116136451,7.70696911395476,25.9360956081863
15,240.687506652988,186.317170757668,9.3069746304095,12.9362265806785,12.5491683599969,16.6689140580213,9.11607727959044,7.6526830787716,7.35069100697879,6.90988832901399,15.1045665979874
16,217.646810898382,159.999990568039,8.111284424755,12.2732258906075,13.3099459942497,16.5689153056424,8.18297653389047,6.74569892705899,5.77443755801477,5.69248153587254,12.9275431310382
17,191.957400003885,126.799131440706,7.1929951122642,11.0244893500502,11.8130640124215,15.5628801310013,7.67583416241048,5.80303701488313,5.3788077774873,5.0381418224879,17.9202122678745
18,168.992139013455,94.4999121678934,6.33784350017358,9.68965839831096,11.6160833904668,15.5033720753837,7.43378160434422,4.7101247600405,5.15908044327719,3.68329017338377,12.4000265411725
19,149.501941271892,67.6045624669874,5.31764606785573,8.15036699664656,10.4666359959714,14.0168215975765,6.16697845092468,3.59673084101321,3.60247386196943,2.55328341759446,11.8792050239191
20,135.140505733948,49.2703285800937,4.29720100588273,6.37509297660319,7.87486137366934,12.4226069534521,6.18088147318283,3.27534462133484,3.59812233069572,2.0840215933524,10.1453086002424
21,118.740813382624,29.7141250515268,4.18172391441005,5.07379836582272,7.72152110049078,10.0961217462756,5.78118844021376,2.85985280383173,2.07700936468684,1.20263051530706,6.57378770522789
22,109.278962412325,29.5225929110318,4.0638373942386,4.71759177508135,5.77836396647631,8.0475119030339,5.75503355414252,2.56564110739915,2.07729134405775,1.20276891692659,6.39528505942953
23,97.1789396400179,6.3121305807531,3.54288395938124,3.69741824345235,4.44174418036939,6.89455139682683,4.76426367276593,2.00941859981483,0.00648172524824498,0.00807138874160206,4.93623232990689
24,89.0489688042486,4.85189184763676,2.8819865906767,3.19455183026281,3.96600767241138,5.08525017159899,4.10234905472696,1.7308780798834,0.00579973573851565,0.00703740923057382,4.31312463592902
25,79.8613842481481,4.338219674125,2.66897420893577,2.95718584922071,2.56007103038992,3.78417259400127,3.7838614130209,1.60946783220257,0.00525097395294763,0.00619685668402357,4.38204110787703
26,71.3506646727335,3.04776555897436,2.18180539323449,2.4146742647389,2.32082087919043,2.67575367751344,3.09683059915988,1.31897442345698,0.00449897678430902,0.00539582965041655,2.94172732588335
27,63.4909294633501,2.24431104363549,1.54834992254925,1.708253667754,1.43463368276862,2.16791647656112,2.19418316361054,0.943304250151623,0.00394706213504171,0.00476563106760055,2.33176584132841
28,57.8773337768239,1.87474427404015,1.34398899682418,1.47971500900859,1.0223707695382,1.49315477405153,1.90592393343738,0.822828533833822,0.00359469653974128,0.00420541161706305,1.68478150810026
29,54.5094386230432,1.80401770069198,1.1024911007528,1.20885791080006,0.765748090328653,1.09656701492091,1.54976174539994,0.681600426016761,0.00310945228623348,0.0037547222403969,1.18909912988777
30,52.3848716647333,1.75182427575217,1.10243185543366,1.20871105826644,0.544956321946129,1.05247781658783,1.54962088782783,0.681298660541333,0.00278260523539012,0.00336374806454069,1.01117598529436
31,50.1704161798747,0.632111567836115,0.1850376411464,0.077229580640699,0.40894046569464,0.695316216850534,0.195986244856041,0.199107584125907,0.00247988585782937,0.0029400251329995,0.699916333649377
32,49.0256932620791,0.544529657162073,0.184684317896286,0.0724869358529525,0.314006309052491,0.296477325195684,0.195428560902396,0.198590513648179,0.00217139661271401,0.00260930427124573,0.390983802027413
33,48.6381322957206,0.485331031011401,0.184684317896286,0.0724869358529525,0.00962549038810751,0.0107047275256841,0.195428560902396,0.198590513648179,0.00193533373422553,0.00232487571007624,0.0193264484622531
34,48.6381322957206,0.432548094923058,0.184684317896286,0.0724869358529525,0.00857939027321506,0.00954044839542342,0.195428560902396,0.198590513648179,0.00172481048065508,0.00207191633767038,0.0172248251226721
35,48.6381322957206,0.385503860031717,0.184684317896286,0.0724869358529525,0.00764692728525578,0.00850278435010443,0.195428560902396,0.198590513648179,0.0015371917231405,0.00184649200708517,0.0153517820620341
36,48.6381322957206,0.343578441035209,0.184684317896286,0.0724869358529525,0.00681577703533031,0.00757800214977705,0.195428560902396,0.198590513648179,0.00136998557077378,0.00164560343945799,0.013682417296933
37,48.6381322957206,0.306212747139221,0.184684317896286,0.0724869358529525,0.00607491811971498,0.00675388897654151,0.195428560902396,0.198590513648179,0.00122097550281308,0.00146658173361529,0.0121946303151309
38,48.6381322957206,0.272909477980553,0.184684317896286,0.0724869358529525,0.00541464005474188,0.00601931141059712,0.195428560902396,0.198590513648179,0.00108817075202668,0.00130703636280411,0.0108686021983704
39,48.6381322957206,0.243230060030183,0.184684317896286,0.0724869358529525,0.00482603290260161,0.00536483876077066,0.195428560902396,0.198590513648179,0.000969818266228418,0.00116485508872445,0.00968687335485098
40,48.6381322957206,0.216777389920661,0.184684317896286,0.0724869358529525,0.00430141225095952,0.00478128348820775,0.195428560902396,0.198590513648179,0.000864334132495088,0.00103814605603191,0.0086334913878223


==> old_tikz/data/RMSE_det_noLoS_GLRTinspired_app1.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48530.6288595249,48529.9835582976,16.5029720483188,21.4186910741354,16.5031151837211,21.4181494950338,18.4145286135685,16.9415364926324,18.4172535382313,16.939897251471,27.9742375419821
-19,48166.3293970956,48165.9004144716,16.5171030914473,21.4156010070495,16.5192497004772,21.4169676844438,18.2762514146427,16.9624719520278,18.2788870809721,16.9598734216663,28.0186894357859
-18,48069.3200418818,48068.5737080194,16.4475668680098,21.418701572877,16.4532493771977,21.4191063700389,18.3780750601328,16.7952183249916,18.3800511929824,16.792509934231,27.8589096760885
-17,47964.6573547707,47963.8201398606,16.429438833966,21.1354233292239,16.4360963638875,21.1355711723704,18.4048014558854,16.7655001043142,18.4081895625298,16.7603289529103,27.259462803901
-16,47422.0257405486,47421.4165054898,16.5168610533259,21.0724502742244,16.5246526002115,21.0716281896305,18.5013325560092,16.7645404440307,18.5035927896381,16.7567470212503,27.0164777228052
-15,47656.4136349077,47655.9774454233,16.5728361236447,21.172992624867,16.5764245178329,21.1763183450639,18.3649772447974,16.7954712476073,18.3652836727919,16.7863268027725,26.9167547397352
-14,47399.4226553295,47399.0392946353,16.5182847336416,21.2909986399644,16.5214219121234,21.2925063805117,18.3789348845126,16.6061381115333,18.3783137584566,16.5935946182324,26.9034489137211
-13,47196.2090998977,47196.3339511473,16.6209535017546,21.298121469113,16.624103170979,21.3023911366958,18.3301873905546,16.7542474125103,18.3282134064012,16.739863464301,26.6013351745201
-12,46382.1526950956,46382.4199699761,16.6443312231398,21.2219124875336,16.6493883353383,21.2292702096462,18.1139306627054,16.6784166656152,18.113067038317,16.669971375593,26.3750626115398
-11,46201.8877750773,46202.0833284222,16.4737224770996,21.2330939733425,16.4843450864305,21.2398410406728,18.3517521795425,16.7738739150903,18.3498785111248,16.7631572406712,25.8330181541869
-10,46079.8289645867,46079.8693004322,16.6558300989514,21.1654512530427,16.6705057572629,21.1722936525895,18.1557290932944,16.6784552956476,18.156238346212,16.668045951055,24.626426681652
-9,45121.4228923187,45121.164181669,16.5340303145939,21.1547767950524,16.5488402193808,21.1606639984074,18.1438315387839,16.9007705468572,18.146124290246,16.896097407749,26.1585418497179
-8,43675.4692375544,43676.0655395814,16.5187090435152,21.2899950495645,16.5311343375196,21.2907756233275,17.6571765428933,16.3892962145055,17.6622814286687,16.3912284192716,24.2620648959835
-7,40700.183810703,40701.2792968419,16.3164860536937,21.3406220646995,16.3294153580386,21.3392330172166,16.6853931846475,15.5452584586275,16.6846714860946,15.5467863124576,22.8020311675971
-6,36253.3191574804,36254.5469886414,16.1478334006594,21.6044715864826,16.1515845682774,21.604420789463,14.9689057893275,13.8360875893855,14.9684647611738,13.8349246463265,20.8733481725721
-5,29574.7358821367,29574.7208239802,16.4512602762258,21.5787988489057,16.4541988190702,21.5813938914812,13.3031574952882,11.6220541631318,13.3002194493246,11.6196367934844,20.7279053554312
-4,20926.0328684194,20926.2897276426,16.0789185793085,21.7244168581815,16.0850278812906,21.7319632323397,9.74286211169927,8.33343190940045,9.72937789940154,8.32497626509045,22.8939795702096
-3,9047.41953482961,9046.93258918885,15.7932913260027,21.4208891858978,15.7981539162612,21.4304279658999,5.65876829728536,5.54462224047128,5.6518423481627,5.54478731504843,36.0281108406823
-2,5455.28032486996,5455.10825518793,15.6123815136919,20.8974752820285,15.6144191998872,20.9040682920128,3.23892068333705,3.91680334121751,3.22606859863993,3.91631247858616,23.7592759187982
-1,49.0256932620791,30.9617665732911,15.5712725409772,21.0721242471868,15.5733603682985,21.0816033039847,0.233588857066565,0.242209289678638,0.103658014681293,0.125310428247414,23.9901135153453
0,48.6381322957207,27.2555914422625,15.411498190905,20.7490311626623,15.412529769583,20.7617112750378,0.231712345635925,0.239648726961331,0.0912208419089532,0.110370287763544,24.0502987066628
1,48.6381322957207,23.858688993498,15.0392621975063,20.3298267019937,15.0365283065082,20.3354416180322,0.229582937554918,0.238358130756986,0.080501556772998,0.0972689806034149,23.9042505682549
2,48.6381322957209,20.9139339088817,14.5362052729868,19.2923240167149,14.5328914395378,19.2928890152581,0.226953196840666,0.236409026358199,0.0711545999720187,0.0860503721823873,23.4546153354972
3,48.6381322957211,18.2334648838624,13.474950861643,17.9268925193589,13.468553068801,17.9294079411528,0.223317286351213,0.232682842529632,0.0630109268990396,0.0763176386382992,21.9141364812192
4,48.6381322957211,15.6394358356432,12.2153798349194,16.3201918633129,12.2111487752766,16.3201375301831,0.220612870710488,0.230239650164626,0.0558194684626573,0.0676372716042424,19.9424162576868
5,48.6381322957213,13.4901025566727,10.6214788031129,14.5895098147927,10.6152831992426,14.5926475034281,0.217874888555278,0.227770252245962,0.0494725335666238,0.059953374763552,14.8095490630483
6,48.6381322957215,11.7406611650275,8.21217882711159,10.5171323909454,8.201633795876,10.5231561120589,0.215355608891486,0.224129837917514,0.0439951544757611,0.053277127495702,10.6169388730154
7,48.6381322957218,10.2696508140779,5.48296742656098,7.85451826576029,5.47860924643926,7.85440150012671,0.211778275529597,0.22112787612552,0.0390824341414676,0.0473210246325571,7.38503682893242
8,48.6381322957219,8.79553098048387,3.6489952845424,4.61829357484965,3.6435575938898,4.59694174379563,0.209706687925607,0.219025493597094,0.0347791728262791,0.041925720423513,4.38425271670947
9,48.6381322957224,7.73899375239491,1.56745196085634,1.7625459221931,1.56067856282784,1.7512758674612,0.206560355398575,0.215237225595835,0.0309479428187205,0.037235088430023,1.66003307110001
10,48.6381322957227,6.88748585238121,0.240223902400871,0.20644854553103,0.140742664939733,0.159780186330312,0.203096831599727,0.212835320271697,0.0275356502691091,0.0331579552562091,0.287964583524464
11,48.638132295723,6.13280015371478,0.237214203365695,0.175073230837157,0.12410379802745,0.140447090002951,0.200663990546612,0.208688646119509,0.0245126007765724,0.0295128172298442,0.25333262870431
12,48.6381322957233,5.46175731190215,0.2320207604335,0.142338209369329,0.10973844842674,0.123873278084916,0.198201289598059,0.205461199193537,0.02182574187289,0.0262733050020997,0.22344468053197
13,48.6381322957235,4.86495805424829,0.228045596697755,0.125598498989471,0.0972866128334495,0.109578952024181,0.197649855658797,0.203449631585848,0.0194364751938962,0.02339319616242,0.197606863050934
14,48.6381322957238,4.33376961317735,0.223999899719467,0.10594678695207,0.086391724530978,0.0971049407911015,0.196264492588362,0.201673051703721,0.0173111535794048,0.0208313939239141,0.175119627925848
15,48.6381322957239,3.86100967190892,0.219879776185594,0.0879746484358344,0.0768058108669205,0.0861820709495626,0.195707601524767,0.200394423375436,0.0154198760138526,0.0185523809875913,0.155424284863153
16,48.638132295724,3.44008970809505,0.216285782253337,0.0794948693579171,0.068335129472431,0.0765661072894219,0.195428560902396,0.199623315276203,0.0137364665120574,0.0165243372481909,0.138091193472639
17,48.6381322957241,3.06524240965125,0.213550596644146,0.0724869358529525,0.0608303333842064,0.0680747484343079,0.195428560902396,0.198849216955339,0.0122377470167045,0.0147192102314298,0.122786590593594
18,48.6381322957241,2.73137016934441,0.20859950982625,0.0724869358529525,0.054169684197751,0.0605595619399454,0.195428560902396,0.198849216955339,0.0109032056322116,0.0131122212268909,0.109241056527225
19,48.6381322957241,2.43395932148173,0.204488502769851,0.0724869358529525,0.048251099613272,0.0538971725044292,0.195428560902396,0.198590513648179,0.00971470766179342,0.0116813982801353,0.0972317135866058
20,48.6381322957241,2.16899605179711,0.199639869019051,0.0724869358529525,0.0429874426765591,0.0479835601790037,0.195428560902396,0.198590513648179,0.00865611948419908,0.0104072620383171,0.0865708226319732
21,48.6381322957241,1.93292485283492,0.195005738897704,0.0724869358529525,0.0383033906762315,0.0427294338522042,0.195428560902396,0.198590513648179,0.00771315933679752,0.00927252385679878,0.0770976584036668
22,48.6381322957241,1.7225827483922,0.193661335186479,0.0724869358529525,0.0341331819347981,0.0380580835540161,0.195428560902396,0.198590513648179,0.00687312821417003,0.00826183000776994,0.0686741545902245
23,48.6381322957241,1.53515111262339,0.187840303328874,0.0724869358529525,0.0304192831164625,0.03390244170504,0.195428560902396,0.198590513648179,0.00612473798526885,0.0073615554839474,0.0611798604208598
24,48.6381322957241,1.36812788527372,0.186794232946473,0.0724869358529525,0.0271109539271648,0.0302039679005199,0.195428560902396,0.198590513648179,0.00545795502983319,0.00655957509131108,0.0545092162806439
25,48.6381322957241,1.21929268611076,0.186093585955148,0.0724869358529525,0.0241632474739223,0.0269114376677966,0.195428560902396,0.198590513648179,0.00486384750574777,0.0058451186567424,0.0485700732351362
26,48.6381322957241,1.08665716905874,0.185390291022026,0.0724869358529525,0.0215365460478233,0.023979408171812,0.195428560902396,0.198590513648179,0.00433447945444393,0.00520859845069701,0.0432806233690676
27,48.6381322957241,0.968457746625783,0.184684317896286,0.0724869358529525,0.0191957719274784,0.0213680083203263,0.195428560902396,0.198590513648179,0.00386277278046231,0.00464148119497101,0.0385692720530337
28,48.6381322957241,0.863117952922741,0.184684317896286,0.0724869358529525,0.0171096462149331,0.019041728913912,0.195428560902396,0.198590513648179,0.00344244197635223,0.00413618382621293,0.0343720487849069
29,48.6381322957241,0.769239460425022,0.184684317896286,0.0724869358529525,0.0152502867042319,0.0169692825128715,0.195428560902396,0.198590513648179,0.00306787681017462,0.0036859531695769,0.0306324591341971
30,48.6381322957241,0.685573148442783,0.184684317896286,0.0724869358529525,0.0135929727270876,0.0151227368857039,0.195428560902396,0.198590513648179,0.00273408872816781,0.00328477503780796,0.0273002169724887
31,48.6381322957241,0.611010562833955,0.184684317896286,0.0724869358529525,0.0121157839343625,0.0134774026590687,0.195428560902396,0.198590513648179,0.00243664212104814,0.00292729104509129,0.0243308546663073
32,48.6381322957241,0.544556370527131,0.184684317896286,0.0724869358529525,0.0107990844163653,0.0120112248281415,0.195428560902396,0.198590513648179,0.00217156490888347,0.0026087412519614,0.0216846263800311
33,48.6381322957241,0.485331018066931,0.184684317896286,0.0724869358529525,0.00962550128301622,0.0107046257675384,0.195428560902396,0.198590513648179,0.00193533255848109,0.0023248764775795,0.0193264050688702
34,48.6381322957241,0.432548057735022,0.184684317896286,0.0724869358529525,0.00857939459973583,0.00954041674495723,0.195428560902396,0.198590513648179,0.00172480799201935,0.00207191705386755,0.0172248202577024
35,48.6381322957241,0.385503131690186,0.184684317896286,0.0724869358529525,0.00764691621390766,0.00850276702531295,0.195428560902396,0.198590513648179,0.00153719202602802,0.00184649280335648,0.015351766406733
36,48.6381322957241,0.343577747768746,0.184684317896286,0.0724869358529525,0.00681577427581045,0.0075779957146384,0.195428560902396,0.198590513648179,0.00136998588652805,0.00164560391454014,0.0136824413736084
37,48.6381322957241,0.306211893627849,0.184684317896286,0.0724869358529525,0.00607496498064775,0.0067538611376773,0.195428560902396,0.198590513648179,0.00122097336721381,0.00146657893210241,0.012194689858581
38,48.6381322957241,0.272910437209234,0.184684317896286,0.0724869358529525,0.00541462154196867,0.00601931747643371,0.195428560902396,0.198590513648179,0.00108817134239354,0.00130703691586209,0.0108686097748151
39,48.6381322957241,0.243229996172036,0.184684317896286,0.0724869358529525,0.00482602938388686,0.00536486203844415,0.195428560902396,0.198590513648179,0.00096981644985395,0.00116485453319256,0.00968689878253795
40,48.6381322957241,0.216776962169494,0.184684317896286,0.0724869358529525,0.00430140537405917,0.00478122026757545,0.195428560902396,0.198590513648179,0.000864332120582563,0.00103814691193669,0.00863345195528562


==> old_tikz/data/RMSE_det_noLoS_GLRTinspired_app2.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,46446.1363357982,46447.1236783013,15.9289600060872,20.5498268384856,15.934898140959,20.5465510789821,18.6590831211245,17.1432894618788,18.6441506978436,17.1455559654487,51.0825164400911
-19,46698.0466594714,46699.6335690519,15.8485670605705,20.8347730569928,15.8516409753967,20.8337009086905,18.9184744949344,16.9489884982904,18.9082553034083,16.9497730562568,52.0113092993208
-18,45976.6512678844,45974.4897603312,15.939596178887,21.0906524634496,15.9356082499393,21.0903895217003,19.1116788846838,16.9512295883081,19.1072128382023,16.9555965466897,52.8086550932557
-17,46564.4746049535,46565.5611912108,15.8209763948125,20.9541348883869,15.813384418722,20.9514436843176,18.7503141172289,16.9682840552866,18.7469470246786,16.9689181262685,51.33354504414
-16,46775.7586857748,46775.5097085391,15.7275665053078,21.4880735313647,15.7288161490124,21.4789342685826,19.0167582204381,16.8200425471868,19.0032894780054,16.8243809301542,51.8705832410094
-15,47330.8293064604,47329.7735615449,15.8122683437513,20.4765498349697,15.8179342691998,20.4675575288009,19.2332307833342,17.2886564576743,19.2137592796221,17.2881709338043,52.2236066344785
-14,46820.6672477801,46819.466444476,16.0562271070213,20.608929078474,16.0615571394375,20.5999735683199,18.8756977714103,17.0899491992759,18.8682154673574,17.0906200982461,51.2009998752627
-13,47378.0043679016,47376.7012780711,15.7488412696205,20.7746403101979,15.754981167558,20.7689381532253,19.3099936988714,17.0416319472355,19.3112369689212,17.043310657129,50.8483085289759
-12,46114.4960872721,46111.4808541121,15.7019973936541,20.161922293619,15.7035497019706,20.1587578676721,18.9141345501986,16.9877821819046,18.9137211449702,16.9811854957209,21.4360191755221
-11,47165.141977134,47164.4301862299,16.0714376880285,20.9397073425237,16.0653306161727,20.9351005080142,18.8877438132229,16.4751919338513,18.8900217747335,16.4802777311614,19.2716395046517
-10,47219.7395106318,47216.9138545856,15.8542818733152,21.3105837249338,15.8521647705938,21.3080417061307,18.9885771095337,16.7886395146577,18.9808370616909,16.7937732270659,37.3207444491282
-9,46254.1486072354,46256.0622660525,15.7130863524797,21.2454222341854,15.7134092982473,21.2551149891167,19.3400600994035,17.267750892796,19.3226885799474,17.2777025440582,21.4958229116469
-8,45390.8331072478,45388.0995113077,15.8692842163519,22.1001432178807,15.8779396562802,22.1106508970444,18.2230454893774,16.6428397019831,18.2271537763767,16.6487931857913,29.208849027568
-7,44482.6357355492,44480.9018490402,16.2081031980536,22.2072837008935,16.2129042873921,22.2055302840257,18.4775687964838,16.3344879999836,18.4828364776314,16.3440317960524,19.8542698950185
-6,44698.1179835971,44695.8466371194,16.5384217174459,22.2078772107574,16.5547754126007,22.2096027289612,19.3453279134623,16.488762412743,19.3513810019226,16.5006897672266,51.7974674530348
-5,42952.4350348475,42955.1904921501,16.2037275070857,21.2741625193963,16.2067382318608,21.2830079166004,19.1216971621549,16.4606284064116,19.1295760547935,16.4730768281027,23.910836503652
-4,40968.2036643898,40966.3472319206,16.3059535936603,21.7768868905807,16.3098451944214,21.7865839194854,18.7731112895909,16.2427811949612,18.7835593587602,16.2503951552402,21.7229058520246
-3,38179.4953755147,38181.885965445,15.8841876039248,21.4530153118524,15.8780847285348,21.4629884820907,18.7236550018512,16.5872753549247,18.7300233427651,16.5919872654545,24.6572116360869
-2,34252.5325731663,34252.4161259409,15.4494749636071,21.455337627206,15.455571801529,21.4555592314193,18.7497178661579,15.9798015358737,18.7451647604845,15.9897623593765,34.5947610569364
-1,34035.3469144769,34033.958433069,16.0249210905672,21.7147380894543,16.0192287899575,21.7240999734365,18.5111813636225,16.1966496563933,18.5191184226402,16.2102375820108,32.671535776252
0,31478.3536253183,31480.2759356901,15.653312308377,21.5160313911667,15.6206699634919,21.524593061165,17.5929423032091,15.5459027449317,17.6053104638055,15.5571376605028,33.0106755207081
1,30408.2320098984,30408.6379533798,15.2686196140993,21.4914306037485,15.3044758621336,21.536112071516,17.5823734956972,15.2184349989769,17.5943438273969,15.2316813972685,24.7620343453912
2,29261.6061956204,29262.2063910368,15.535529227624,21.5587104603142,15.5633516177224,21.6185670607173,17.1851111310531,14.8825068242965,17.1839627804495,14.8975011023077,31.4852190283529
3,25984.9550216559,25986.4520776234,15.4381622269148,21.5453533555434,15.4443526556712,21.592112294404,16.3596979187449,15.0290647995028,16.3690304080903,15.0301680294823,26.8476825445672
4,26022.071339409,26023.8422052223,15.6281824624301,22.0773943764908,15.63001095924,22.1882517396962,15.7720444543484,14.5547734080946,15.7750351735118,14.5497758989884,24.0110578888592
5,23863.9995177292,23862.7509534482,15.6148077872175,20.8485519434052,15.8042210613971,21.1128849183189,15.4333414204442,13.9233801100746,15.4375281154499,13.9157388382278,21.8930987652743
6,19891.9933532813,19889.6892088615,15.2061384402497,21.3784512396308,15.5468569003924,21.4448032115326,15.1127126606999,13.2613680329395,15.1189644766701,13.2596353638367,22.8424077778702
7,20506.2468118062,20505.2112050956,15.3500735766933,20.7700116014196,15.7193491148617,20.9777933502281,14.9224657655994,12.9006745125869,14.9190556055177,12.8818249791043,20.1297047649591
8,18543.1969443452,18544.5892433688,14.2579095607171,19.5824335070023,14.9854697814151,20.245258682571,14.0332277701449,12.3151363673955,14.0331419443063,12.293398090499,20.2413033791493
9,15956.5960594374,15955.7667869982,13.8318399515971,18.9925866941316,14.3780027347861,19.9195829348083,13.6329375905176,11.8739606043444,13.6303059816523,11.8464063098528,71.7731030422063
10,12508.8176139953,12508.0088766943,12.807417256111,17.4026516434282,13.7837915654135,18.4559400307991,11.5223965213395,10.8978621801678,11.5236424988822,10.8719395544683,19.7757709098073
11,10508.7121370879,10508.3286622799,12.3914012278325,17.160856048506,14.7521751853607,18.7265877220606,10.7365973529735,9.82369950276379,10.7316097124169,9.79168848843483,20.156063371748
12,6288.47376312625,6287.18740736447,11.4298871648234,16.8803884864349,13.5802293044393,18.7833778538765,9.55475369250775,9.44661876307051,9.5580255929879,9.42148395484012,20.1135274708724
13,4975.01859340178,4973.33314728922,10.6514291416314,15.4401427129722,13.5477397147432,17.8538142782309,9.14049372545159,8.86314284086045,9.14173097280719,8.82803303055498,25.459578327121
14,3605.83838136953,3603.68489651269,9.84991686201882,13.5420255760526,13.1584461183755,16.5264918766002,8.11850403784483,7.76073083029944,8.1144715896054,7.70695879249536,26.0396329868653
15,240.687506652988,186.197666611376,8.56305035330959,12.058733082018,12.7762581904058,16.9698835586616,7.35364996447184,6.96236599251901,7.35069203676699,6.90987567279103,15.2914738422759
16,217.646810898382,159.822589978119,6.91334482052902,11.2532501059553,13.6895260917123,16.8507621443045,5.7804372855694,5.7473069443946,5.77443699655096,5.69248048631065,13.1433729303286
17,191.957400003885,126.457712872706,5.86398068195147,9.92171073500993,12.3257086858393,16.1076122235099,5.38610209503741,5.07322614041662,5.37913955858453,5.03823122215165,18.1408805626809
18,168.992139013455,93.9549791054333,4.21666361051118,8.50202080879792,11.9977821721105,16.0576099807765,5.16576962066113,3.71370239809327,5.15956727131923,3.68344191688891,12.7072676599983
19,149.501941271892,67.3630812706791,2.9803969219922,6.97930454440268,10.9958171386976,15.72976602268,3.61097387624758,2.58039140109786,3.60240919746373,2.5531488270292,12.1230453352161
20,135.140505733948,48.8342170440175,1.66594404468014,5.07997022496069,8.19533448471822,12.7539782034731,3.60627275609146,2.11358009658759,3.59824568761636,2.08418670512399,10.3486980582698
21,118.740813382624,28.5644615941072,1.16942283356358,2.81102448582385,7.87564041416717,10.875047588483,2.09006009123918,1.23780498669158,2.07741158441256,1.20279262675053,7.11412153597059
22,109.278962412325,28.606331649138,0.649539166036663,2.34507046008292,5.89686253204972,8.64882971010877,2.08951170959835,1.23718183808525,2.07729036541069,1.20276331551213,6.67369779239479
23,97.1789396400179,1.5868989630467,0.1993124329733,0.165892975698177,4.57637736125588,7.07935913461814,0.216114476413794,0.217848736470819,0.00616601466842673,0.00738850952359033,5.22102239349566
24,89.0489688042486,1.42025857182034,0.196007990387285,0.144032457260596,4.06991484432911,5.23558000737095,0.21280650718216,0.214998242573023,0.00550057309444683,0.00666664561040852,4.55157926885459
25,79.8613842481481,1.26259212327873,0.192646875535492,0.124700094586486,2.67495172266298,4.00950573009068,0.208401488885641,0.211381077012428,0.00500092805403073,0.00589469640957596,4.60013491332235
26,71.3506646727335,1.11565261127036,0.189570927031865,0.106253470768486,2.43840280525954,2.82150659221642,0.204168789286288,0.206708488547434,0.00434913379068089,0.00522207038424467,3.14097409834185
27,63.4909294633501,0.980845125413337,0.187840303328874,0.0919216569911402,1.51959154137104,2.2975822293161,0.200119342757516,0.203196785456152,0.00386630418349537,0.00464654463045422,2.46396167998176
28,57.8773337768239,0.867603808716119,0.186444238575113,0.0838420330790021,1.11217240925516,1.67327324701006,0.198476432043024,0.201417975391443,0.00356531237851283,0.00414296256257457,1.83916095684155
29,54.5094386230432,0.773843441524095,0.185742271358565,0.0794948693579171,0.824115132999695,1.29721673149736,0.197649855658797,0.200650800877238,0.00306638437252171,0.00368468401844911,1.34353379617172
30,52.3848716647333,0.686260358749233,0.185390291022026,0.077229580640699,0.624247280103552,1.26049561155967,0.196542346401895,0.199623315276203,0.00273336121006395,0.00328489900867374,1.18903661780133
31,50.1704161798747,0.632111567836115,0.1850376411464,0.077229580640699,0.40894046569464,0.695316216850534,0.195986244856041,0.199107584125907,0.00247988585782937,0.0029400251329995,0.699916333649377
32,49.0256932620791,0.544529657162073,0.184684317896286,0.0724869358529525,0.314006309052491,0.296477325195684,0.195428560902396,0.198590513648179,0.00217139661271401,0.00260930427124573,0.390983802027413
33,48.6381322957206,0.485331031011401,0.184684317896286,0.0724869358529525,0.00962549038810751,0.0107047275256841,0.195428560902396,0.198590513648179,0.00193533373422553,0.00232487571007624,0.0193264484622531
34,48.6381322957206,0.432548094923058,0.184684317896286,0.0724869358529525,0.00857939027321506,0.00954044839542342,0.195428560902396,0.198590513648179,0.00172481048065508,0.00207191633767038,0.0172248251226721
35,48.6381322957206,0.385503860031717,0.184684317896286,0.0724869358529525,0.00764692728525578,0.00850278435010443,0.195428560902396,0.198590513648179,0.0015371917231405,0.00184649200708517,0.0153517820620341
36,48.6381322957206,0.343578441035209,0.184684317896286,0.0724869358529525,0.00681577703533031,0.00757800214977705,0.195428560902396,0.198590513648179,0.00136998557077378,0.00164560343945799,0.013682417296933
37,48.6381322957206,0.306212747139221,0.184684317896286,0.0724869358529525,0.00607491811971498,0.00675388897654151,0.195428560902396,0.198590513648179,0.00122097550281308,0.00146658173361529,0.0121946303151309
38,48.6381322957206,0.272909477980553,0.184684317896286,0.0724869358529525,0.00541464005474188,0.00601931141059712,0.195428560902396,0.198590513648179,0.00108817075202668,0.00130703636280411,0.0108686021983704
39,48.6381322957206,0.243230060030183,0.184684317896286,0.0724869358529525,0.00482603290260161,0.00536483876077066,0.195428560902396,0.198590513648179,0.000969818266228418,0.00116485508872445,0.00968687335485098
40,48.6381322957206,0.216777389920661,0.184684317896286,0.0724869358529525,0.00430141225095952,0.00478128348820775,0.195428560902396,0.198590513648179,0.000864334132495088,0.00103814605603191,0.0086334913878223


==> old_tikz/data/RMSE_nLoS1_kappa_MPC.txt <==
kappa,pos
0.1,46.9087015775311
0.2,34.9755839152724
0.3,33.2717061050596
0.4,25.2567050654694
0.5,26.2291722627919
1,13.4906847849935
2,1.94834201191712
3,0.280458144240477
4,0.250682954654625
5,0.232874572131066
10,0.196877391319647
20,0.178472162716625
30,0.172278815491719
40,0.169183854546941
50,0.167332929840635
100,0.16367263314203


==> old_tikz/data/RMSE_nLoS2_kappa_MPC.txt <==
kappa,pos
0.1,19.7124508085278
0.2,20.3098499399338
0.3,19.157194643359
0.4,16.7485513277511
0.5,14.9312020708602
1,3.20261194150663
2,1.23934001911189
3,0.785941277648721
4,0.295615342765126
5,0.289116887091567
10,0.0855006553447171
20,0.0604686168144931
30,0.0498702746015397
40,0.0437243320260784
50,0.0396222450556296
100,0.0299106977900666


==> old_tikz/data/RMSE_nLoS_CFO_sens.txt <==
nu_CFO,pos
-350,28.0624179034461
-335,26.3077772346113
-320,28.169117355838
-305,26.6140786929332
-290,24.3086663126525
-275,20.7973521362704
-260,14.2061387842672
-245,7.1459671228056
-230,2.70694817255181
-215,0.297054631788483
-200,0.265004271196287
-185,0.235974356313778
-170,0.212596950738375
-155,0.192405546999996
-140,0.175480530171483
-125,0.159571500453844
-110,0.145371717847926
-95,0.132039868296377
-80,0.119581663178264
-65,0.108466725429491
-50,0.0989510824331862
-35,0.0913517464125891
-20,0.086086122220529
-5,0.0840419894446989
10,0.0856784508096506
25,0.0908584288817916
40,0.0993900271521983
55,0.11102217211798
70,0.125736707562417
85,0.143706426304907
100,0.163344843343186
115,0.186004282192925
130,0.209147427872237
145,0.234531819728355
160,0.261459228364794
175,0.290490649611049
190,0.322767034454778
205,0.360960472001423
220,0.405444200690019
235,3.41031955168805
250,9.50106136601481
265,17.1214988576874
280,20.3444226355955
295,20.8697355082728
310,21.0530825227706
325,20.9085895178333
340,13.331806359066


==> old_tikz/data/RMSE_nLoS_app1_vs_PWR.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,53708.4921043668,53706.6575288256,17.1144629750589,22.8964648343096,17.0874331308841,22.87126825023,18.4908750026989,18.0197417569635,18.4754296832474,18.0111910454888,19.2211002539088
-19,54356.8790598045,54354.8965479195,16.9625382361661,23.1435735391177,16.9380986678537,23.1132892450641,18.8011754518326,17.6496528944862,18.7841254532166,17.6408669670054,19.256190054791
-18,52777.0158470689,52774.9518620316,16.8672406480537,23.4012838586219,16.8449496391307,23.370183517505,18.6243705494303,18.2006129519226,18.6052865685911,18.1919063304864,19.2477772663105
-17,52191.7521112071,52189.1099881513,17.2036032421488,23.1069079975163,17.1828592721864,23.0720912282146,18.7444267851197,18.5177618105971,18.7161828302772,18.5065205938771,19.2332158522812
-16,50350.1843766823,50348.0035258032,16.9830572919486,22.8311060502217,16.9654485070247,22.7973806014882,18.4508602527514,18.4707657044106,18.4240923842878,18.4643512456778,19.286451187848
-15,50336.5897437826,50334.3892587754,17.023854509315,22.6754610327756,17.0071975153639,22.6472264334774,18.5253014954563,18.5378881878746,18.4916487932001,18.5451337099612,19.2627916311614
-14,50183.1582618049,50181.2958037814,16.5228629835403,22.6160974455476,16.5157373349728,22.5804859566477,18.1842778576801,18.5894522423766,18.1563243067708,18.5989879883499,18.3755832583689
-13,49139.6054688509,49137.693619668,16.5282620682803,22.9439720452931,16.5182777667926,22.920175747649,18.3021674300353,18.7031415135,18.2796718296794,18.7096900593652,18.1407498541873
-12,48402.5090212154,48400.8610051577,16.1794630250738,22.2991221866153,16.1740625232629,22.2820348252062,18.0962739195497,17.7473850285304,18.0702763894874,17.7429805760251,16.9228619436699
-11,47681.7661231512,47678.8942768567,16.3763164378615,22.1673081073436,16.3675165386343,22.1459024538032,17.341416272134,17.1686872389446,17.3225825785439,17.1731252284703,16.9835934615582
-10,46198.0327370594,46196.2229347916,16.5125198613271,22.3909466219302,16.5031871766937,22.3725234458972,17.258754748285,17.4029871705215,17.2372735867892,17.4074492268483,17.9646480043904
-9,46391.2674563616,46389.2531411786,16.3289579075278,22.5007684468193,16.3196666880312,22.4847913685474,15.9716706703145,17.4434905851234,15.9515381876453,17.4334261536239,18.5378295625552
-8,41311.1527222111,41306.8822745494,16.3248705328411,21.7879518327891,16.3350216578705,21.769799298723,14.5806283803667,15.5595898768628,14.5594194557268,15.5605096791746,20.1927654640641
-7,36446.6413324068,36444.6464468141,15.606408279301,21.0709323799992,15.6066282225217,21.0549272517776,12.9340581819576,14.6954878489953,12.9198520745195,14.6905216601194,20.8846963535992
-6,28977.5557210201,28973.3115101306,16.4640921182768,19.848074232056,16.4586519538036,19.8426870288895,10.1273701774175,11.4999870519054,10.1282321644205,11.4935909512659,22.4656445898134
-5,15141.7912157456,15137.5938780945,16.3743048966151,20.3822970993023,16.3661497517245,20.3850865098982,5.15791522780988,5.986712205428,5.12731217066659,5.98166167840157,25.0790589494287
-4,10593.4961654093,10588.8530719066,16.4221601050996,21.3691274231231,16.4080720477871,21.358166382027,2.37755415532727,3.94785058378756,2.33870647119301,3.95247525638337,25.3051463222454
-3,48.5220125149035,35.3471901889555,16.31529640223,20.8566072748112,16.3177296740969,20.8439184740398,0.244991628541517,0.225273786998064,0.15449023066343,0.140063563785133,25.4149226769404
-2,48.5111682956475,31.1580779918112,15.9552993434957,20.7525600071278,15.9627840178576,20.7410774624469,0.244991628541517,0.224129837917514,0.138238258149865,0.123664939369352,25.4723326209281
-1,48.5003216517254,28.3630319208819,15.3550289947477,19.934317818701,15.3652181184477,19.9181494649695,0.242753927411016,0.221824242403517,0.123252812163968,0.109699606304492,25.3862899333403
0,48.5003216517254,24.7527133662446,15.2667446501054,19.3220521317862,15.285523626928,19.3148743696469,0.240495406383408,0.220662411059012,0.109900379571014,0.0975563881128152,25.2870952205502
1,48.5003216517254,22.0017906816123,14.7986813605731,18.5220964075166,14.8055207870164,18.5088773235995,0.235913507302181,0.221824242403517,0.0980364487778709,0.0866559517398316,25.0804046571062
2,48.5111682956475,19.9590347019666,14.624858575096,17.7031113912305,14.6399519140902,17.6887973055778,0.231240838442763,0.221824242403517,0.0874066200038322,0.0770810546666214,25.76960441571
3,48.5111682956475,17.4950428439043,12.8188277847316,16.8609997881715,12.8207039109044,16.8374082484993,0.228868732206389,0.220662411059012,0.0780810221860297,0.0692154379501693,24.4474246285161
4,48.5111682956475,14.8978701838856,11.0783036224282,15.2921023787834,11.0808555994031,15.2656550512826,0.225263741886775,0.218320200456439,0.0696957563818826,0.0617237960787779,23.620592742587
5,48.5111682956475,13.0158177026536,9.79039135485644,13.2752822608886,9.7876508316509,13.2481838183106,0.225263741886775,0.218320200456439,0.062120637015486,0.0549333214302781,13.9140954497535
6,48.5111682956475,11.3531400431046,8.80122112136617,11.4153084347187,8.81552704199535,11.3875812287116,0.216618911159665,0.21355872839401,0.055248286950341,0.0489396516886608,11.9857680163756
7,48.5436936859164,9.89533494952546,6.67792070921215,9.04452164519827,6.68576947065863,9.01767893881179,0.211520436620423,0.211137729329057,0.0492129627995531,0.0436385204602707,9.46190896017438
8,48.5436936859164,8.6661372681129,3.70570655165283,5.81626148053817,3.71683151727804,5.79625307821678,0.208924546968858,0.209916759413611,0.043823268724534,0.0389081604370019,5.69140667152094
9,48.5436936859164,7.60409879193371,1.63812549594217,2.71600350601777,1.62213322201387,2.71920269360927,0.206295994978551,0.208688646119509,0.0390695760972268,0.0346718922002966,2.4829217503786
10,48.5761972980134,6.73389875879757,0.240935354580632,0.192045087131659,0.141383485559855,0.15581962897682,0.200935760829888,0.20370216386951,0.034823213678685,0.0309119707801446,0.275974374669761
11,48.5653651777449,5.99331059880186,0.228903229042007,0.167348923761267,0.124743027017358,0.137580425355513,0.196819807964944,0.199880681844359,0.0310379843301323,0.027561427336428,0.243419325001067
12,48.5653651777449,5.33477257448528,0.227472045413981,0.151676175729922,0.11037496615277,0.121724292330004,0.196819807964944,0.199880681844359,0.0276636600091543,0.0245736193897575,0.215228496259943
13,48.5545306409185,4.74918089998103,0.226031800027747,0.126115580790688,0.0978253852229298,0.107854693481049,0.196819807964944,0.199880681844359,0.0246557361429097,0.0219091570257999,0.190628117170441
14,48.5545306409185,4.22839723101831,0.221654921354505,0.111152500805118,0.086801465491874,0.0956776778611771,0.195428560902396,0.198590513648179,0.0219747324961573,0.0195331206978179,0.169057092679754
15,48.5545306409185,3.7651504460937,0.215680960857752,0.102857900978784,0.0770847111788118,0.0849557114814227,0.195428560902396,0.198590513648179,0.0195850496088729,0.0174143364750942,0.150075833646006
16,48.5545306409185,3.35299707232716,0.211089569646185,0.0938329214737072,0.0685004454850107,0.0754926034281941,0.195428560902396,0.198590513648179,0.0174551314633586,0.0155249229994156,0.133328296508837
17,48.5653651777449,2.98623529546807,0.209536749980461,0.0938329214737072,0.0609037564857319,0.067125063603753,0.195428560902396,0.198590513648179,0.0155568050920121,0.0138401834950281,0.118521441934759
18,48.5653651777449,2.65981311354777,0.206396065733579,0.0724869358529524,0.0541721230833723,0.0597142358496556,0.195428560902396,0.198590513648179,0.0138648654293855,0.0123379825173548,0.105409054192353
19,48.5653651777449,2.36924012371897,0.203206846115542,0.0724869358529524,0.048200986438062,0.0531425190079372,0.195428560902396,0.198590513648179,0.0123569419843842,0.0109985942330073,0.0937828820726455
20,48.5653651777449,2.11054413171476,0.201593317069759,0.0724869358529524,0.0428998099978589,0.0473087060665333,0.195428560902396,0.198590513648179,0.0110129908919627,0.0098044321555941,0.0834639612140579
21,48.5653651777449,1.8802010645423,0.201593317069759,0.0724869358529524,0.0381903341656006,0.0421258837185255,0.195428560902396,0.198590513648179,0.0098152151808778,0.00873969114747342,0.0742984885408164
22,48.5545306409185,1.67507882599321,0.196673320570119,0.0724869358529524,0.0340041810853768,0.0375182142627551,0.195428560902396,0.198590513648179,0.00874767071685885,0.00779050580243244,0.0661525319039768
23,48.5761972980134,1.49240322460815,0.195005738897704,0.0724869358529524,0.0302815635449643,0.0334198243834067,0.195428560902396,0.198590513648179,0.00779626528785443,0.00694422124205953,0.0589094003080254
24,48.5978542953406,1.32969629991802,0.1916270454841,0.0724869358529524,0.0269700450218622,0.029772694388539,0.195428560902396,0.198590513648179,0.00694835440732892,0.00618982401525099,0.0524660384753118
25,48.5978542953406,1.18476634598945,0.189915159321019,0.0724869358529524,0.0240231114803151,0.0265262805353307,0.195428560902396,0.198590513648179,0.00619265605939963,0.00551729647463094,0.0467326577794475
26,48.6086791756264,1.05567074762486,0.189915159321019,0.0724869358529524,0.021400060484238,0.0236355573134852,0.195428560902396,0.198590513648179,0.00551914724658491,0.0049177976741654,0.0416294836392569
27,48.6086791756264,0.940664699173469,0.188187701295517,0.0724869358529524,0.0190647978719005,0.0210612057745245,0.195428560902396,0.198590513648179,0.00491886877795442,0.00438341097462122,0.0370864044294995
28,48.6086791756264,0.83820575027764,0.184684317896286,0.0724869358529524,0.0169854594623486,0.018768305973518,0.195428560902396,0.198590513648179,0.00438388495041464,0.00390701779247054,0.0330413369645925
29,48.6195016458086,0.746915981428802,0.184684317896286,0.0724869358529524,0.0151336686868705,0.0167253708739808,0.195428560902396,0.198590513648179,0.00390711125847431,0.00348236959113091,0.0294388105133552
30,48.6519546118163,0.665587721703997,0.184684317896286,0.0724869358529524,0.013484383909048,0.0149052300233091,0.195428560902396,0.198590513648179,0.0034821947435602,0.00310388335126614,0.0262302899385306
31,48.6843859447121,0.593123616216291,0.184684317896286,0.0724869358529524,0.0120152228616474,0.01328351007233,0.195428560902396,0.198590513648179,0.00310347076465544,0.00276646498537091,0.0233722447351106
32,48.695191589124,0.528558314483409,0.184684317896286,0.0724869358529524,0.0107065514324344,0.0118384858393174,0.195428560902396,0.198590513648179,0.00276593165154871,0.00246578656323729,0.0208264347249756
33,48.7059948362551,0.471022998139181,0.184684317896286,0.0724869358529524,0.00954044590500932,0.0105507173483185,0.195428560902396,0.198590513648179,0.00246510498255676,0.00219769530445319,0.0185582170161287
34,48.7167956877002,0.419748857379466,0.184684317896286,0.0724869358529524,0.00850178515650545,0.00940319255822126,0.195428560902396,0.198590513648179,0.00219701779409777,0.00195871104042275,0.0165376371152263
35,48.7275941450524,0.374064415403018,0.184684317896286,0.0724869358529524,0.00757621036483801,0.00838049931702207,0.195428560902396,0.198590513648179,0.00195808850282708,0.00174575957101019,0.0147372010518914
36,48.7383902099029,0.333354266043782,0.184684317896286,0.0724869358529524,0.00675154087343081,0.00746906594060629,0.195428560902396,0.198590513648179,0.0017451358315839,0.00155593833008999,0.0131330165761917
37,48.7707640653312,0.297076270264682,0.184684317896286,0.0724869358529524,0.00601671310861837,0.00665674883198316,0.195428560902396,0.198590513648179,0.00155534249148834,0.00138678778837017,0.0117036448953798
38,48.7923347022033,0.264749773947041,0.184684317896286,0.0724869358529524,0.00536195163955367,0.00593281718340588,0.195428560902396,0.198590513648179,0.00138618949462138,0.00123601344815625,0.0104299381407159
39,48.8138958071108,0.235939712892553,0.184684317896286,0.0724869358529524,0.00477850362422517,0.00528767604049185,0.195428560902396,0.198590513648179,0.00123542803232657,0.00110160788227038,0.00929498274008817
40,48.8677569498186,0.210257518303245,0.184684317896286,0.0724869358529524,0.00425865419589436,0.00471263022051993,0.195428560902396,0.198590513648179,0.00110107445889606,0.000981783422881724,0.00828368554945927


==> old_tikz/data/RMSE_nLoS_app2_vs_PWR.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,51310.1940939261,51310.5343684658,16.5227402869687,23.1951257541236,16.5138213358259,23.1953601328932,18.876783240348,16.6403427312223,18.8993140890881,16.6432509380748,20.1062072128707
-19,51301.7561444063,51301.7099512849,15.8769306458454,23.3396946043573,15.8763562964113,23.334123870699,18.6252777101502,17.5822513402962,18.633621050152,17.5862273302837,18.8883546489804
-18,50756.9008390535,50755.6467992907,15.8317800748287,22.7230061982453,15.8310225842889,22.7190514003646,17.9593636871728,17.6851455261286,17.9695398509747,17.687974940619,21.6184980261758
-17,50746.013951737,50745.9195715561,15.831790031854,23.1993256807043,15.8472621764686,23.19606241949,17.8098837659807,16.7007423644849,17.8237753783228,16.7022381790298,27.7072231886891
-16,50234.2193503994,50244.8241535721,15.62495661751,22.4442276145825,15.6304969581935,22.443026250773,18.1960854831304,17.5000633285008,18.2183870338236,17.4926295887849,24.7818864409406
-15,50416.561221634,50416.4024419134,15.3116399904474,22.7681268609594,15.3044127961108,22.7520145108203,18.284993450435,17.7670033456731,18.291791553962,17.7632305503864,46.8006614983124
-14,50709.0652114058,50713.0337137569,15.7070342457768,21.8055559659099,15.7045453518382,21.7994122147495,19.0672007775664,17.6828055228156,19.0701041272317,17.6897775102794,60.8302049047097
-13,49935.0599869502,49934.7845794673,16.6518537879262,21.5890348786586,16.6445376668307,21.5921824468712,18.4463366028649,17.6839483693101,18.4443695438446,17.6790789566483,52.1191688458417
-12,50021.0065034062,50022.9936561647,15.2380495712806,21.7617037688474,15.2162112785587,21.7808704141943,18.9106456355384,16.9633756594109,18.9127559967675,16.9660893984922,19.6462730454353
-11,48752.8151848482,48754.3193316151,16.328457196296,19.844542260142,16.321783783692,19.8526242723004,19.6693061050551,16.527513834824,19.6806350813361,16.5367176761087,21.5349854141112
-10,48088.0862776605,48085.9519848839,16.2899243112085,21.7349473496307,16.3097963817154,21.7399182704356,19.3604444625907,16.7702498478531,19.3538871781531,16.7584832273656,17.9244653716119
-9,47047.7797618926,47051.534433868,15.8109122276328,20.6586368986958,15.8210434273803,20.6688350828776,17.9769214280958,17.0552622987262,17.9827679353623,17.0440975838735,28.6304010052777
-8,46548.6635023419,46542.8545053089,14.8619390502401,22.3147239166536,14.8759932162747,22.3042948307615,18.8323018789801,17.072082047539,18.8521958241512,17.0747996751766,65.1854045048082
-7,44206.9338200964,44204.8473002193,14.625113840185,21.8395339484289,14.6324837627216,21.8436416407672,19.6805502557504,16.6641634579705,19.6950884588077,16.6782589155613,61.076558923885
-6,41908.8671180815,41908.5032791596,15.9617815425401,21.1428839501777,15.9719891704268,21.1536180094615,16.9855652081323,16.3209360957712,16.9965957971813,16.3295058577318,27.5515951138369
-5,38595.147150631,38596.6670207787,16.164371105298,21.178939748169,16.1830280212521,21.1907521436621,18.2779358727417,15.6318609839271,18.2991407286959,15.6383504637323,27.8864059934103
-4,34053.2011566612,34053.5727056061,14.4545035037094,22.8003223621621,14.4374200529364,22.8179031949354,19.6952362934661,18.4104159259083,19.7122805892646,18.428374259249,25.3674498505009
-3,30965.8709679203,30976.7095474873,14.5164100992733,20.6947982964027,14.5173329125542,20.6793151613029,18.0399349395458,15.8588158093888,18.059643480321,15.851492083487,30.8596629923363
-2,25642.8518049006,25642.6550753027,16.0491527858755,21.9042825701633,16.0524000673852,21.8904587297438,18.1984562469084,16.2789973167563,18.1974359969472,16.2888303463257,28.584336828648
-1,18340.4407160468,18339.624197376,15.2430807564758,20.4676213354683,15.2238292160254,20.4829005353681,18.5620566070859,15.3954115651224,18.5800807264094,15.3888396980851,23.8738833779525
0,13183.891293124,13183.9488309859,16.147327780536,20.9791394732267,16.1412524239702,20.9855151827013,18.5210568520669,15.4953867312527,18.5303509443804,15.5073418128349,23.7124012306505
1,7652.06285394702,7651.09174903331,16.4502587822847,20.8481201635878,16.547656219038,20.8759621801902,18.3368279636582,16.8311056747958,18.3475546105993,16.8273013264159,21.9294114933971
2,7554.76555434475,7549.05762748663,16.4115514510506,21.3593508464888,16.4365859288462,21.3939135909086,18.0752483017508,15.7204026788778,18.0700691123969,15.7316284694134,21.8515764972271
3,4786.70394252436,4785.6494492637,14.8848909764309,21.0615641927123,14.8515848998407,21.0808909174822,16.2735085689418,14.7001233730822,16.2751483980548,14.6912958485142,22.0193981380135
4,1155.82870008981,1151.7269708042,14.7047971913695,20.8045088990625,14.8086332146106,20.8942339622138,15.8462069274201,15.7062408785806,15.8221612211074,15.7279420573084,22.3563979178928
5,973.686331885388,969.534821194017,15.5253034233349,20.8361503919482,15.5649576938177,20.870559262444,17.4945189705078,15.3199016218084,17.4916244999081,15.3104707175207,18.80095020257
6,829.419211956895,822.305211300543,16.5439049067576,20.7123283734007,16.8984042324538,20.6248609484949,16.1078384109517,14.3058457202881,16.1145175713411,14.3120725979906,20.3002687023654
7,709.250044107322,695.063400036306,14.8501794393131,19.5960306301456,15.0993108286756,19.9989791909024,16.7722916395126,14.305315796913,16.7483456511976,14.3013893148372,26.6329513893494
8,612.763258677962,603.421212469425,14.6835751392725,18.1223774784628,14.9942050330441,18.8091550906825,16.6063730359835,12.6180130647004,16.6041263270703,12.6334038946517,20.8120203788142
9,526.641155005415,518.750484772644,13.8136032289043,18.1795263705799,14.382012669254,18.8942748258806,16.1142891238176,12.944786595128,16.1014971344602,12.9378519083381,19.5868832258329
10,458.644950744213,449.984166992577,13.383919259914,17.0617807158693,14.0362392666069,17.9837607701478,16.1020685792064,11.4575293854048,16.0819841695492,11.4638263238002,20.0123519592185
11,400.844314747792,388.615103329483,12.21561704734,16.1882095777092,12.7558603220279,17.3818101440763,15.7736318295689,11.9711200766764,15.7584832734938,11.9782197439077,17.5252643359023
12,355.956701625136,329.430551846264,10.8371392309229,14.4866583516999,12.3477518288691,15.287350431867,14.3133323337091,11.5534587523865,14.2931491446813,11.5489054141568,16.3562570142274
13,307.768327228723,282.995209949805,11.3286358253614,14.0596509869858,12.7633622806889,14.7792622911612,13.4537781591415,9.13788952139567,13.4409002210173,9.14151635421289,15.5943528405677
14,274.10511291061,244.379969990692,8.84908733653206,12.3578734178947,10.885052206691,13.5904299875293,13.1247714931456,6.62775532645622,13.0997341778196,6.63449124501259,12.831002450863
15,240.254650490826,205.054884224713,8.12626402819318,11.326301655415,9.6673231808236,13.587159049605,11.708472616241,6.51092249549417,11.680845233905,6.52222369914207,11.1723548841304
16,214.890292163176,164.453245374247,5.89472367961711,8.96297934562399,8.2959851663177,12.252256958698,9.23562989367858,5.12367784573725,9.21414618345937,5.13492460728617,11.1250468383695
17,191.117536034908,131.164152112332,5.39936364285413,8.56864276147928,8.57204095996921,11.8843971429025,7.10883752358563,4.08353356908445,7.10956362430044,4.10335518675244,14.3309624556658
18,169.606962783684,103.770734540743,4.92565764197136,7.70680236037276,8.18813753557376,10.5574573522946,5.45979848473892,3.0116416266232,5.45450208065192,2.99201759781971,12.8609567588428
19,152.261438156601,89.1515274126578,4.06806086404611,6.60403602820028,6.71994066977465,8.85504891911033,5.32298448018127,2.6269732825246,5.30966378850373,2.61291074673133,10.6240042238248
20,130.146771986962,59.7171664739496,2.87710713502732,5.1009590975146,5.45343968852762,6.74996942818729,3.8314668276711,1.71276239631112,3.81084112303069,1.69024108459251,9.99031763336509
21,115.098828464974,43.1103722385236,1.9433439454695,4.06329964286225,4.35577010145134,6.11087800577039,2.42538321890926,1.2780687391769,2.41321337864845,1.2522703277611,8.48129524523921
22,106.115876601515,1.7650220561572,0.203456005442077,0.0838420330790021,3.78857824303445,5.03546335671032,0.218500169927767,0.220079195342534,0.00686426075321306,0.00961812772225646,5.15699124102921
23,98.7246261195748,1.5880026563864,0.202651838728219,0.0783704101691784,3.25471505534329,4.8206056911857,0.215988183650196,0.217730710960996,0.00611957314474918,0.00857430178064275,4.8942339946852
24,87.5486381322965,1.4143662804288,0.196386780970431,0.0783704101691784,2.37209400614766,3.85535773379938,0.212164446370221,0.21415970186995,0.00545867152307434,0.0076428846014335,4.30056834552536
25,79.6240542010945,1.25624184269705,0.194716745347931,0.0724869358529524,2.05888947805496,3.70136163841533,0.20957653380479,0.211745574163876,0.00486921685389907,0.00681518814450365,4.09063364486392
26,67.3949730571553,1.12615992302613,0.186444238575113,0.0724869358529524,1.32223170053204,2.40336715330087,0.204969078529456,0.20745326258142,0.00433668826282651,0.00607139229821263,2.4550411588261
27,60.7490077665219,0.996608466211904,0.185566364644391,0.0724869358529524,0.81479655749402,1.97543671207231,0.200935760829888,0.20370216386951,0.00386405044080443,0.00541577579430921,1.90883292234965
28,59.1708417344189,0.89133720963841,0.184684317896286,0.0724869358529524,0.797740112872646,1.88547986462005,0.200935760829888,0.20370216386951,0.00344361889195893,0.00482922987173632,1.80306728145713
29,55.8809595966739,0.795911947211598,0.184684317896286,0.0724869358529524,0.676523859742637,1.49835552721599,0.198201289598059,0.201162575639914,0.00306933666193684,0.0042949585510092,1.46690708890728
30,51.4737609156539,0.698726646733043,0.184684317896286,0.0724869358529524,0.396013986553642,0.897001498984959,0.196125418066781,0.199236642068689,0.00273978998039188,0.00383181888977084,0.896697990612795
31,50.5462297928665,0.621564579631821,0.184684317896286,0.0724869358529524,0.364594334070662,0.761498472508886,0.196125418066781,0.199236642068689,0.00244218990575546,0.00341419294881739,0.754235036221712
32,48.6381322957202,0.548660263068905,0.184684317896286,0.0724869358529524,0.0110684583063245,0.01139889370031,0.195428560902396,0.198590513648179,0.00217906667964771,0.00303829695227844,0.0207120115474196
33,48.6381322957202,0.488987005720472,0.184684317896286,0.0724869358529524,0.00986667185272162,0.0101589749673632,0.195428560902396,0.198590513648179,0.00194227984421015,0.00270766693539711,0.0184649450766996
34,48.6381322957202,0.435812723369715,0.184684317896286,0.0724869358529524,0.00879538922091914,0.00905407383982515,0.195428560902396,0.198590513648179,0.00173118081784446,0.00241302690978864,0.0164613397261366
35,48.6381322957202,0.38841244921854,0.184684317896286,0.0724869358529524,0.00784024816230991,0.00806924811375207,0.195428560902396,0.198590513648179,0.00154304803226437,0.00215047754304273,0.0146746032828084
36,48.6381322957202,0.346169924276863,0.184684317896286,0.0724869358529524,0.00698891178095527,0.00719175481167174,0.195428560902396,0.198590513648179,0.00137534704851511,0.00191653356195099,0.0130821436821569
37,48.6381322957202,0.308523079324706,0.184684317896286,0.0724869358529524,0.00622972108869574,0.00640951812026706,0.195428560902396,0.198590513648179,0.00122585671049301,0.0017080095162322,0.0116617127988382
38,48.6381322957202,0.274980688825989,0.184684317896286,0.0724869358529524,0.005553036295957,0.00571252686845965,0.195428560902396,0.198590513648179,0.00109261860662749,0.00152218657625944,0.010395377707408
39,48.6381322957202,0.245073512592453,0.184684317896286,0.0724869358529524,0.00494969270311838,0.00509131175301119,0.195428560902396,0.198590513648179,0.000973841682030866,0.00135659423367315,0.00926635230505292
40,48.6381322957202,0.218416088264736,0.184684317896286,0.0724869358529524,0.00441195355866495,0.00453758346719658,0.195428560902396,0.198590513648179,0.000867980068842038,0.0012090309043547,0.00825998521916352


==> old_tikz/data/RMSE_nLoS_vs_kappa_MPC_app1.txt <==
kappa,pos
0.1,24.2621672119441
0.2,24.6936015216356
0.3,24.2411345356941
0.4,22.2990596587645
0.5,27.2215612461167
1,14.0365142982786
2,0.324720051998746
3,0.267253691184517
4,0.238221525520067
5,0.220485604780208
10,0.183852387871597
20,0.164807007624208
30,0.158380299269388
40,0.155175188209484
50,0.153264441393238
100,0.149517577526361


==> old_tikz/data/RMSE_nLoS_vs_kappa_MPC_app2.txt <==
kappa,pos
0.1,31.3062233374656
0.2,20.2989952344472
0.3,23.0586039291893
0.4,20.7077089089028
0.5,14.3380179895715
1,5.02211531505197
2,0.720302239584123
3,0.632727751029178
4,0.862202379722632
5,0.46870555259414
10,0.088862891011394
20,0.0621365941791211
30,0.0508989888364815
40,0.0443959545016981
50,0.0400576129619948
100,0.0297688825487603


==> old_tikz/data/RMSE_pos_vs_CFO_LoS.txt <==
nu_CFO,pos
-49850,0.0870168085246024
-47850,0.0871570398306176
-45850,0.0847913001266115
-43850,0.0850998253749116
-41850,0.0865086856154197
-39850,0.0867628604004501
-37850,0.089051265020366
-35850,0.0866137217114389
-33850,0.0834048224916571
-31850,0.0838077446049587
-29850,0.0878164597046497
-27850,0.0832219687531853
-25850,0.0847069238382302
-23850,0.0869828471465775
-21850,0.0829591623243865
-19850,0.0840222459965867
-17850,0.0856660212901046
-15850,0.0857304623508697
-13850,0.085228821624462
-11850,0.0841846806554826
-9850,0.0839831091601187
-7850,0.085627505441805
-5850,0.0825272235474438
-3850,0.0847117801371278
-1850,0.0851770384308589
-50,0.0862876842889458
50,0.0862193508362818
1850,0.0890742594310081
3850,0.0840861539661431
5850,0.0868657023079761
7850,0.0867879800579747
9850,0.084307236598988
11850,0.0871795250573228
13850,0.0848178694906704
15850,0.0829285538027187
17850,0.0872533121709265
19850,0.0840190263360526
21850,0.085431634451627
23850,0.086255904770531
25850,0.0873236708657148
27850,0.0825253026935832
29850,0.0875885069512332
31850,0.0856247488085945
33850,0.0866992948503851
35850,0.0847401118128854
37850,0.0855574557005567
39850,0.0843838388419509
41850,0.0859943638524036
43850,0.0862813371777286
45850,0.0847372543211134
47850,0.0863580461822442
49850,0.0885640323261888


==> old_tikz/data/pfa.txt <==
P,p_fa_sim_AppGLRT_app1_noLoS,p_fa_sim_AppGLRT_app2_nLoS,p_fa_sim_GLRTinspired_app1_nLoS,p_fa_sim_GLRTinspired_app2_NLoS
-20,0.012,0.458,0.006,0.458
-19,0.012,0.458,0.006,0.458
-18,0.014,0.46,0.006,0.46
-17,0.012,0.442,0.006,0.442
-16,0.012,0.448,0.006,0.448
-15,0.01,0.454,0.004,0.454
-14,0.01,0.44,0.004,0.44
-13,0.014,0.434,0.008,0.434
-12,0.014,0.428,0.008,0.428
-11,0.018,0.436,0.012,0.436
-10,0.016,0.428,0.01,0.428
-9,0.016,0.466,0.012,0.466
-8,0.018,0.434,0.016,0.434
-7,0.018,0.442,0.018,0.442
-6,0.014,0.462,0.014,0.462
-5,0.012,0.424,0.01,0.424
-4,0.01,0.452,0.01,0.452
-3,0.008,0.428,0.008,0.428
-2,0.002,0.402,0.002,0.402
-1,0.002,0.36,0.002,0.36
0,0.002,0.334,0.002,0.334
1,0.002,0.332,0,0.328
2,0.002,0.274,0,0.274
3,0.002,0.228,0,0.226
4,0.002,0.204,0,0.204
5,0.002,0.17,0,0.162
6,0.002,0.126,0,0.116
7,0.002,0.12,0,0.11
8,0.002,0.106,0,0.0860000000000001
9,0.002,0.0860000000000001,0,0.062
10,0,0.0880000000000001,0,0.046
11,0,0.068,0,0.028
12,0,0.052,0,0.01
13,0,0.05,0,0.006
14,0,0.056,0,0.002
15,0,0.056,0,0
16,0,0.058,0,0
17,0,0.056,0,0
18,0,0.062,0,0
19,0,0.058,0,0
20,0,0.056,0,0
21,0,0.05,0,0
22,0,0.048,0,0
23,0,0.038,0,0
24,0,0.028,0,0
25,0,0.024,0,0
26,0,0.016,0,0
27,0,0.008,0,0
28,0,0.006,0,0
29,0,0.004,0,0
30,0,0.004,0,0
31,0,0,0,0
32,0,0,0,0
33,0,0,0,0
34,0,0,0,0
35,0,0,0,0
36,0,0,0,0
37,0,0,0,0
38,0,0,0,0
39,0,0,0,0
40,0,0,0,0


==> tikzfig/CRB_LoS_vs_M.txt <==
M,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
8,3.79450615579287,0.973659216442952,0.621845454015297,1.42545554290363,0.128179090745824,0.988895774667417
48,0.224704109169403,0.185066977639586,0.18400550701978,0.0482891025673745,0.0389865303245134,0.287651541807518
92,0.0846324224093079,0.119645969458123,0.127463051942747,0.0345893157434126,0.0283545933558049,0.201566069706321
132,0.0492399089673925,0.101817122988434,0.109543910781459,0.0285073146372382,0.0225137767215539,0.178856846165397
176,0.0319818850695991,0.0910846813622825,0.0934588673547548,0.0233092689591144,0.0199066439021948,0.156616198235643
216,0.0235229969493217,0.0793924871638143,0.0835343718094624,0.0208978688803959,0.0191579220523096,0.140397902422373
260,0.0178117812465346,0.0722214610069073,0.0786958379768606,0.0191756693623928,0.0170926920611338,0.130616288761357
300,0.0143708206012108,0.0691719743379513,0.0757995359725191,0.0171901774314076,0.015768058007974,0.125660255834593
344,0.0117037931435797,0.0624255209243592,0.070187380837422,0.015842560969104,0.0149544094984824,0.114250130848644
384,0.00992358181754134,0.0611764198545624,0.0674142195042471,0.0149697079006034,0.0143846927007723,0.11052495616224
428,0.00843332789011195,0.0580235856185132,0.0644639301365035,0.0136234729396483,0.0132261220303352,0.106364333150887
468,0.00737555988211173,0.055368418383072,0.0621457348427991,0.0128278810683567,0.0128688842987033,0.102668046257636
512,0.00644552545653645,0.051298696680414,0.0584645829292069,0.0122008876493541,0.0123951862944659,0.0955063624956007
552,0.00575775676215914,0.0500945799946084,0.0564730460072631,0.0116874327553346,0.0120356599483018,0.0934410323017441
596,0.00513208202714238,0.0478435370328798,0.0535915226082257,0.0112741217510958,0.0116221126233493,0.0894112932193163
636,0.00465561137113771,0.0464998420237482,0.0521036498754928,0.0106234656899633,0.0112159690266391,0.0874620206360412
680,0.00421113831908296,0.0451678698148101,0.0507154583610531,0.0102951252818256,0.0109248036427862,0.0850414251292917
720,0.00386512523843622,0.0441950652678162,0.0489407308304428,0.00986791855663287,0.0106529334319941,0.0824567721823298
764,0.00353608275583927,0.0427580864914052,0.0481552525019588,0.00953483092552887,0.0103619722430369,0.0800905801155944
804,0.00327550696548526,0.0416730523689992,0.0470582056239171,0.00940209345816248,0.0101354700151941,0.0788498029721387
848,0.00302391269745238,0.0402266612597039,0.0459400275014613,0.00906899719560109,0.00986566468925505,0.0770496607184292
888,0.00282191374802994,0.0396050605082324,0.0449206981420201,0.00874647403037459,0.00971932899062452,0.0755682951637171
932,0.00262445608954725,0.0381051250692682,0.0441434454300049,0.00853121444553854,0.00951601760606659,0.0732630595997247
972,0.00246413147539889,0.0375739589598869,0.043441408334325,0.00841987503823665,0.00935321660182059,0.0722404220261092
1016,0.00230580529881214,0.0367617701409193,0.0423706319376041,0.00826682910985555,0.00917143459822046,0.0708008477238665
1056,0.00217604108457053,0.0364206495470226,0.0411147524839295,0.00803849922102544,0.00886273075447273,0.0695084102533002
1100,0.00204679347476327,0.0355461921641727,0.0396050041429738,0.00791773383144183,0.00868207241604795,0.0678367211678509
1140,0.00194001765818459,0.034996626001396,0.0389174347189878,0.00771433421085419,0.0085169414216987,0.0666822088261871
1184,0.00183288376062936,0.0346877253867802,0.0383453761924492,0.0075858129488351,0.00841480677454715,0.0658074154136227
1224,0.00174377446657262,0.0342836874976419,0.0378331448207851,0.00741637615491718,0.00821689936167829,0.0650067504383961
1268,0.00165380222243803,0.0339582934150999,0.037336210743466,0.00732537386198179,0.00806743326191799,0.0639958196625931
1308,0.00157852355906793,0.0335742057243004,0.0369647666020536,0.00723667329171956,0.00796119989661745,0.0633273099624316
1352,0.00150209590543683,0.0327433933704198,0.0364118661269777,0.007124086646795,0.00786392336029817,0.0617976909800612
1392,0.00143781837384919,0.0321230073844029,0.0359957891509658,0.00704815532063935,0.00776248076798002,0.0607652940133454
1436,0.00137224333097304,0.0316776276573802,0.0354927541936642,0.0069590305367874,0.00763378279265881,0.059732141479074
1476,0.00131684011123469,0.0311537659085252,0.0350829686438202,0.0068730846647057,0.00757390816183046,0.0589742622518332
1520,0.00126007723774668,0.0304847395562319,0.0347020976372652,0.00677625571492097,0.00743895102479827,0.0578122360426631
1560,0.00121192456183474,0.0300304838100813,0.0339346209683308,0.00670785758412597,0.00734359572533769,0.0568263269344084
1604,0.00116240136789386,0.029610169248805,0.0334023946236742,0.00658924853671614,0.0072104590621547,0.0560432683956814
1648,0.00111616059284363,0.0293809648804157,0.0328507769901183,0.00648768837153866,0.00712450650726314,0.0553604538856958


==> tikzfig/RMSE_LoS_vs_M.txt <==
M,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
8,48.6381322957198,21.9626085150214,15.4113898305306,21.1221238817736,15.4113898305306,21.1221238817736,19.6914617778291,16.0345515731687,19.6914617778291,16.0345515731687,19.6661219706128
48,48.6381322957215,0.254139886769194,6.03203508774935,7.99311814805208,6.02599595401275,8.00163577872351,0.252127034640812,0.208688646119509,0.0551226080521534,0.0461182351638822,10.5779550604466
92,48.6381322957211,0.0881788975051893,0.233144072901219,0.170457981822487,0.124032369202151,0.142322589260075,0.19751175661931,0.202436352223612,0.0276841067538287,0.0265901132684646,0.222376143324893
132,48.6381322957206,0.0477285150641107,0.224582318544328,0.102857900978784,0.125234797209163,0.0994540617785183,0.196125418066781,0.201162575639914,0.0217131894285517,0.023633177079068,0.222579584827994
176,48.6381322957208,0.0321617804445154,0.21868834106691,0.122546213313335,0.0984652871646883,0.104822545035911,0.195428560902396,0.222402882062382,0.0200727129267841,0.0261212247414176,0.188778969977757
216,48.6381322957209,0.0226536580031645,0.233144072901219,0.083842033079002,0.0857315318816485,0.0833438280254039,0.195428560902396,0.198590513648179,0.0170738285740498,0.0184862163791034,0.148029657896817
260,48.63813229572,0.0206352650670117,0.231739081529059,0.0889778165137563,0.0876988404907572,0.0754114907816244,0.206295994978551,0.21355872839401,0.0171254002770296,0.0175492242629221,0.147691934778884
300,48.6381322957209,0.0132404634232823,0.209536749980461,0.0938329214737072,0.0756932907896172,0.0785254278254112,0.195428560902396,0.228671300558255,0.0144164623484795,0.017355425133353,0.143068978713333
344,48.63813229572,0.0118380082494672,0.207972336553055,0.0889778165137563,0.0619044914483731,0.0719929367465524,0.195428560902396,0.198590513648179,0.0129893037557883,0.0146129207029829,0.119871950765031
384,48.6381322957207,0.0100266970721341,0.219433746103729,0.083842033079002,0.0611016186053752,0.0683510132909933,0.195428560902396,0.198590513648179,0.0138877015466602,0.0121597534534987,0.111158452526618
428,48.6381322957207,0.0080324135377245,0.210314592938514,0.0783704101691784,0.0589989794313358,0.0629068731501404,0.195428560902396,0.198590513648179,0.0135013754207002,0.0149365045698797,0.105314736169364
468,48.6381322957202,0.0074992380017605,0.201593317069759,0.0724869358529524,0.0526359316488364,0.0678989860886687,0.195428560902396,0.198590513648179,0.0123066152741857,0.0124884030828061,0.113943148505819
512,48.6381322957206,0.00689903927995897,0.20078169009317,0.0783704101691784,0.052804243465725,0.0634061858429161,0.195428560902396,0.198590513648179,0.0113274526171371,0.0124448267577124,0.1035160860882
552,48.6381322957199,0.00594482867903694,0.196673320570119,0.0724869358529524,0.0471388542016101,0.0546463729158174,0.195428560902396,0.198590513648179,0.0115574363898819,0.0118891875973433,0.0978675862730126
596,48.6381322957205,0.00459143592492595,0.205603398658148,0.0724869358529524,0.0478609407986477,0.0562831803600484,0.195428560902396,0.198590513648179,0.0114605881001169,0.0133574088568788,0.0988406022752908
636,48.6381322957204,0.00459558412871003,0.198326881297302,0.0724869358529524,0.0426435237015177,0.0505182066394406,0.195428560902396,0.198590513648179,0.0103478174607938,0.0113474493132274,0.0862664139664258
680,48.6381322957203,0.00443021578493969,0.1916270454841,0.0724869358529524,0.0426875272241127,0.0511081375818184,0.195428560902396,0.198590513648179,0.00921069795086931,0.0100427092560138,0.0882602121270756
720,48.6381322957203,0.00416946952940802,0.195841304666708,0.0724869358529524,0.0419287027006207,0.0496894338833723,0.195428560902396,0.198590513648179,0.0111896508124005,0.0107620218429093,0.0834784596734499
764,48.63813229572,0.00348984350905206,0.19332377345273,0.0724869358529524,0.039577448418111,0.0422415343931225,0.195428560902396,0.198590513648179,0.0103271859850576,0.00958485141210582,0.0779465375872636
804,48.6381322957199,0.00344905689916976,0.198326881297302,0.0724869358529524,0.045765965142549,0.0486360752423028,0.195428560902396,0.198590513648179,0.00881566114293797,0.00968167959151065,0.0892314545380738
848,48.6381322957202,0.00296710111434311,0.189915159321019,0.0724869358529524,0.0401824105147649,0.044987074015093,0.195428560902396,0.198590513648179,0.00852484476357492,0.00896492143469732,0.0735295027245536
888,48.6381322957202,0.00281099776343401,0.195841304666707,0.0724869358529524,0.0397563477507395,0.0416980916252249,0.195428560902396,0.198590513648179,0.00899213839528919,0.010023760830005,0.0711877919285717
932,48.6381322957204,0.00267340093209566,0.195005738897704,0.0724869358529524,0.0372870815294017,0.0437641738683218,0.195428560902396,0.198590513648179,0.00918727709169956,0.00971001186059514,0.072863347534488
972,48.6381322957204,0.00243886459755655,0.192477279104532,0.0724869358529524,0.0378814960877196,0.0429260708886277,0.195428560902396,0.198590513648179,0.00795077226807942,0.00980199396648566,0.0761493128347611
1016,48.6381322957206,0.00226359746341575,0.188187701295517,0.0724869358529524,0.0343144975949989,0.0406735235138442,0.195428560902396,0.198590513648179,0.00902090413331893,0.0090930411546629,0.0671104794298177
1056,48.6381322957203,0.0022880388275562,0.187317998356731,0.0724869358529524,0.0360265031787426,0.042070534230454,0.195428560902396,0.198590513648179,0.00760896165208968,0.00821719765899333,0.0719974345145958
1100,48.6381322957204,0.00206504828611602,0.189915159321019,0.0724869358529524,0.0396832516477256,0.0411644590908228,0.195428560902396,0.198590513648179,0.00747529004613927,0.00822956598968639,0.0732507943077253
1140,48.6381322957203,0.00200539262336965,0.189915159321019,0.0724869358529524,0.0345815787374294,0.0393810055115163,0.195428560902396,0.198590513648179,0.00836398542302451,0.00898610549311885,0.0708221501460355
1184,48.6381322957201,0.00171511754518757,0.190773022596086,0.0724869358529524,0.0347100614660581,0.0386415822412648,0.195428560902396,0.198590513648179,0.00773987499826869,0.00868224317024536,0.0676964182605495
1224,48.6381322957205,0.00169459081625163,0.188187701295517,0.0724869358529524,0.0317158818661573,0.0352771736193133,0.195428560902396,0.198590513648179,0.00783918034943537,0.00930530624336973,0.0609925459415451
1268,48.63813229572,0.00175877828820895,0.188187701295517,0.0724869358529524,0.0337122227378186,0.0362587825802012,0.195428560902396,0.198590513648179,0.007718845412226,0.00774399162706502,0.0633866633386376
1308,48.6381322957207,0.00171623719238703,0.188187701295517,0.0724869358529524,0.0329798847821713,0.034986290413419,0.195428560902396,0.198590513648179,0.00724347975352245,0.00798551245609886,0.061894733983044
1352,48.6381322957205,0.00150339267313539,0.1916270454841,0.0724869358529524,0.0339044774680018,0.0365776240204287,0.195428560902396,0.198590513648179,0.00764277772560625,0.0077137475116365,0.0660444651260753
1392,48.6381322957204,0.00144466718710804,0.189053403379599,0.0724869358529524,0.0301302173918242,0.0331184597260522,0.195428560902396,0.198590513648179,0.00627599348422176,0.0077119873654642,0.0579602957603376
1436,48.6381322957199,0.00116510099965242,0.186444238575113,0.0724869358529524,0.0294245585267627,0.0325293602828603,0.195428560902396,0.198590513648179,0.00666054868135276,0.00729319544419343,0.0546185505247309
1476,48.6381322957201,0.00127264088031583,0.186444238575113,0.0724869358529524,0.0309667709453258,0.0336338635386895,0.195428560902396,0.198590513648179,0.0069797861857001,0.00732342364007347,0.0627841518813668
1520,48.6381322957204,0.00117034484293721,0.186444238575113,0.0724869358529524,0.0298951317183293,0.0339382815699618,0.195428560902396,0.198590513648179,0.00635464397192036,0.00635565914108826,0.0577120121540651
1560,48.63813229572,0.00117469569720207,0.188187701295517,0.0724869358529524,0.0293378861634999,0.0344556553520376,0.195428560902396,0.198590513648179,0.00564009571172353,0.00719289230700794,0.0624009373575737
1604,48.6381322957204,0.00117155744998461,0.186444238575113,0.0724869358529524,0.0303585583483133,0.0328361361123845,0.195428560902396,0.198590513648179,0.00679027743555794,0.00634961296752895,0.0588502035004736
1648,48.6381322957203,0.00108806851154425,0.186444238575113,0.0724869358529524,0.0310999563213952,0.0353820342592685,0.195428560902396,0.198590513648179,0.00582248790039708,0.00735732425619498,0.0627537082984252


==> tikzfig/data/CRB_LoS_CFO_sens.txt <==
nu_CFO,PEB
-350,0.0785023304669078
-320,0.0785023304669068
-290,0.0785023304669052
-260,0.0785023304669103
-230,0.0785023304669068
-200,0.0785023304669117
-170,0.0785023304669066
-140,0.0785023304669117
-110,0.0785023304669053
-80,0.078502330466908
-50,0.0785023304669068
-20,0.0785023304669086
10,0.0785023304669021
40,0.0785023304669078
70,0.0785023304669066
100,0.0785023304669078
130,0.0785023304669074
160,0.0785023304669068
190,0.0785023304669073
220,0.0785023304669078
250,0.0785023304669053
280,0.0785023304669074
310,0.0785023304669078
340,0.0785023304669078


==> tikzfig/data/CRB_LoS_kappa_MPC.txt <==
kappa,PEB
0.1,0.0151490396265279
0.2,0.0151490396265279
0.3,0.0151490396265279
0.4,0.0151490396265279
0.5,0.0151490396265279
1,0.0151490396265279
2,0.0151490396265279
3,0.0151490396265279
4,0.0151490396265279
5,0.0151490396265279
10,0.0151490396265279
20,0.0151490396265279
30,0.0151490396265279
40,0.0151490396265279
50,0.0151490396265279
100,0.0151490396265279
1000,0.0151490396265279

==> tikzfig/data/CRB_LoS_vs_M.txt <==
M,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
8,3.79450615579287,0.973659216442952,0.621845454015297,1.42545554290363,0.128179090745824,0.988895774667417
48,0.224704109169403,0.185066977639586,0.18400550701978,0.0482891025673745,0.0389865303245134,0.287651541807518
92,0.0846324224093079,0.119645969458123,0.127463051942747,0.0345893157434126,0.0283545933558049,0.201566069706321
132,0.0492399089673925,0.101817122988434,0.109543910781459,0.0285073146372382,0.0225137767215539,0.178856846165397
176,0.0319818850695991,0.0910846813622825,0.0934588673547548,0.0233092689591144,0.0199066439021948,0.156616198235643
216,0.0235229969493217,0.0793924871638143,0.0835343718094624,0.0208978688803959,0.0191579220523096,0.140397902422373
260,0.0178117812465346,0.0722214610069073,0.0786958379768606,0.0191756693623928,0.0170926920611338,0.130616288761357
300,0.0143708206012108,0.0691719743379513,0.0757995359725191,0.0171901774314076,0.015768058007974,0.125660255834593
344,0.0117037931435797,0.0624255209243592,0.070187380837422,0.015842560969104,0.0149544094984824,0.114250130848644
384,0.00992358181754134,0.0611764198545624,0.0674142195042471,0.0149697079006034,0.0143846927007723,0.11052495616224
428,0.00843332789011195,0.0580235856185132,0.0644639301365035,0.0136234729396483,0.0132261220303352,0.106364333150887
468,0.00737555988211173,0.055368418383072,0.0621457348427991,0.0128278810683567,0.0128688842987033,0.102668046257636
512,0.00644552545653645,0.051298696680414,0.0584645829292069,0.0122008876493541,0.0123951862944659,0.0955063624956007
552,0.00575775676215914,0.0500945799946084,0.0564730460072631,0.0116874327553346,0.0120356599483018,0.0934410323017441
596,0.00513208202714238,0.0478435370328798,0.0535915226082257,0.0112741217510958,0.0116221126233493,0.0894112932193163
636,0.00465561137113771,0.0464998420237482,0.0521036498754928,0.0106234656899633,0.0112159690266391,0.0874620206360412
680,0.00421113831908296,0.0451678698148101,0.0507154583610531,0.0102951252818256,0.0109248036427862,0.0850414251292917
720,0.00386512523843622,0.0441950652678162,0.0489407308304428,0.00986791855663287,0.0106529334319941,0.0824567721823298
764,0.00353608275583927,0.0427580864914052,0.0481552525019588,0.00953483092552887,0.0103619722430369,0.0800905801155944
804,0.00327550696548526,0.0416730523689992,0.0470582056239171,0.00940209345816248,0.0101354700151941,0.0788498029721387
848,0.00302391269745238,0.0402266612597039,0.0459400275014613,0.00906899719560109,0.00986566468925505,0.0770496607184292
888,0.00282191374802994,0.0396050605082324,0.0449206981420201,0.00874647403037459,0.00971932899062452,0.0755682951637171
932,0.00262445608954725,0.0381051250692682,0.0441434454300049,0.00853121444553854,0.00951601760606659,0.0732630595997247
972,0.00246413147539889,0.0375739589598869,0.043441408334325,0.00841987503823665,0.00935321660182059,0.0722404220261092
1016,0.00230580529881214,0.0367617701409193,0.0423706319376041,0.00826682910985555,0.00917143459822046,0.0708008477238665
1056,0.00217604108457053,0.0364206495470226,0.0411147524839295,0.00803849922102544,0.00886273075447273,0.0695084102533002
1100,0.00204679347476327,0.0355461921641727,0.0396050041429738,0.00791773383144183,0.00868207241604795,0.0678367211678509
1140,0.00194001765818459,0.034996626001396,0.0389174347189878,0.00771433421085419,0.0085169414216987,0.0666822088261871
1184,0.00183288376062936,0.0346877253867802,0.0383453761924492,0.0075858129488351,0.00841480677454715,0.0658074154136227
1224,0.00174377446657262,0.0342836874976419,0.0378331448207851,0.00741637615491718,0.00821689936167829,0.0650067504383961
1268,0.00165380222243803,0.0339582934150999,0.037336210743466,0.00732537386198179,0.00806743326191799,0.0639958196625931
1308,0.00157852355906793,0.0335742057243004,0.0369647666020536,0.00723667329171956,0.00796119989661745,0.0633273099624316
1352,0.00150209590543683,0.0327433933704198,0.0364118661269777,0.007124086646795,0.00786392336029817,0.0617976909800612
1392,0.00143781837384919,0.0321230073844029,0.0359957891509658,0.00704815532063935,0.00776248076798002,0.0607652940133454
1436,0.00137224333097304,0.0316776276573802,0.0354927541936642,0.0069590305367874,0.00763378279265881,0.059732141479074
1476,0.00131684011123469,0.0311537659085252,0.0350829686438202,0.0068730846647057,0.00757390816183046,0.0589742622518332
1520,0.00126007723774668,0.0304847395562319,0.0347020976372652,0.00677625571492097,0.00743895102479827,0.0578122360426631
1560,0.00121192456183474,0.0300304838100813,0.0339346209683308,0.00670785758412597,0.00734359572533769,0.0568263269344084
1604,0.00116240136789386,0.029610169248805,0.0334023946236742,0.00658924853671614,0.0072104590621547,0.0560432683956814
1648,0.00111616059284363,0.0293809648804157,0.0328507769901183,0.00648768837153866,0.00712450650726314,0.0553604538856958


==> tikzfig/data/CRB_LoS_vs_PWR.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,1.0251979939363,4.30770105786964,4.23700094309293,0.97355156521173,1.07569747941987,7.99337916685699
-19,0.913708673868557,3.83924260902605,3.77623106540514,0.86767874581653,0.958716387681068,7.12410668132079
-18,0.814343712766291,3.4217285770175,3.36556947965213,0.773319496207694,0.854456879924947,6.34936676309246
-17,0.725784597966282,3.0496188043059,2.99956695609426,0.689221726472224,0.761535495827942,5.65887908416003
-16,0.646856203820464,2.71797562028795,2.67336686361399,0.614269510300528,0.678719225078801,5.04348129254363
-15,0.576511198492629,2.42239832140628,2.38264072517164,0.547468277322303,0.60490914608089,4.49500743343982
-14,0.513816146501166,2.15896477648696,2.12353078154489,0.487931615761968,0.539125843930276,4.00617959197164
-13,0.457939122597424,1.92417938244171,1.89259880120777,0.434869510292968,0.480496414175006,3.57051131967663
-12,0.4081386726231,1.71492667973879,1.68678045708723,0.38757785901437,0.428242879903375,3.18222156327871
-11,0.363753974864001,1.52843001214778,1.50334466480466,0.345429130446426,0.38167186846298,2.83615795362163
-10,0.324196071347418,1.36221468219849,1.33985734284551,0.307864036569101,0.34016541082689,2.52772843686098
-9,0.288940052727661,1.21407511344896,1.19414911377645,0.274384111409853,0.303172741520117,2.25284034069964
-8,0.257518093057941,1.08204558382622,1.06428651792484,0.244545096703026,0.270202990296384,2.00784606711397
-7,0.229513242024304,0.964374141688596,0.948546357543614,0.217951046852579,0.240818668588195,1.78949469094334
-6,0.204553892268278,0.859499358491887,0.845392831024095,0.194249074974593,0.214629864299349,1.5948888220888
-5,0.182308848383011,0.766029609581246,0.753457153741766,0.173124670302719,0.191289067908313,1.42144615890539
-4,0.162482932151444,0.682724608177513,0.671519395115931,0.154297524821393,0.170486561228014,1.26686522263109
-3,0.144813065710694,0.608478947525202,0.598492290872078,0.137517813748782,0.151946307633663,1.1290948181591
-2,0.129064780668679,0.54230743281647,0.533406815705554,0.122562880513703,0.135422289224461,1.00630681592643
-1,0.115029106850988,0.483332008254583,0.475399324904509,0.109234282238212,0.120695242315521,0.896871893744544
0,0.102519799393629,0.430770105786963,0.423700094309294,0.097355156521173,0.107569747941987,0.799337916685791
1,0.0913708673868561,0.383924260902604,0.377623106540514,0.086767874581653,0.0958716387681068,0.712410668132134
2,0.0814343712766298,0.342172857701751,0.336556947965213,0.0773319496207694,0.0854456879924947,0.634936676309274
3,0.0725784597966272,0.30496188043059,0.299956695609426,0.0689221726472224,0.0761535495827942,0.565887908416047
4,0.0646856203820464,0.271797562028795,0.267336686361399,0.0614269510300529,0.0678719225078801,0.504348129254387
5,0.0576511198492625,0.242239832140628,0.238264072517164,0.0547468277322303,0.060490914608089,0.449500743343927
6,0.0513816146501161,0.215896477648696,0.212353078154489,0.0487931615761968,0.0539125843930276,0.400617959197174
7,0.0457939122597426,0.192417938244171,0.189259880120777,0.0434869510292968,0.0480496414175006,0.357051131967654
8,0.04081386726231,0.171492667973879,0.168678045708723,0.038757785901437,0.0428242879903375,0.318222156327874
9,0.0363753974863999,0.152843001214778,0.150334466480466,0.0345429130446426,0.038167186846298,0.283615795362181
10,0.0324196071347417,0.136221468219849,0.133985734284551,0.0307864036569101,0.034016541082689,0.252772843686068
11,0.028894005272766,0.121407511344896,0.119414911377645,0.0274384111409853,0.0303172741520117,0.225284034069934
12,0.0257518093057941,0.108204558382622,0.106428651792484,0.0244545096703026,0.0270202990296384,0.200784606711432
13,0.0229513242024305,0.0964374141688596,0.0948546357543614,0.0217951046852579,0.0240818668588195,0.178949469094365
14,0.0204553892268278,0.0859499358491887,0.0845392831024093,0.0194249074974593,0.0214629864299348,0.159488882208884
15,0.0182308848383012,0.0766029609581246,0.0753457153741766,0.0173124670302718,0.0191289067908313,0.142144615890554
16,0.0162482932151443,0.0682724608177513,0.0671519395115931,0.0154297524821393,0.0170486561228014,0.126686522263109
17,0.0144813065710697,0.0608478947525202,0.0598492290872079,0.0137517813748782,0.0151946307633663,0.112909481815921
18,0.012906478066868,0.0542307432816471,0.0533406815705555,0.0122562880513703,0.0135422289224461,0.100630681592648
19,0.0115029106850987,0.0483332008254583,0.047539932490451,0.0109234282238212,0.012069524231552,0.0896871893744642
20,0.0102519799393629,0.0430770105786964,0.0423700094309293,0.0097355156521173,0.0107569747941987,0.0799337916685746
21,0.00913708673868551,0.0383924260902604,0.0377623106540514,0.0086767874581653,0.00958716387681068,0.0712410668132003
22,0.00814343712766287,0.0342172857701751,0.0336556947965213,0.00773319496207694,0.00854456879924947,0.0634936676309187
23,0.00725784597966274,0.030496188043059,0.0299956695609426,0.00689221726472224,0.00761535495827943,0.0565887908416044
24,0.00646856203820464,0.0271797562028795,0.0267336686361399,0.00614269510300528,0.00678719225078801,0.0504348129254368
25,0.00576511198492626,0.0242239832140628,0.0238264072517164,0.00547468277322303,0.0060490914608089,0.0449500743343925
26,0.00513816146501158,0.0215896477648696,0.0212353078154489,0.00487931615761968,0.00539125843930276,0.0400617959197122
27,0.00457939122597426,0.0192417938244171,0.0189259880120777,0.00434869510292968,0.00480496414175006,0.0357051131967666
28,0.00408138672623097,0.0171492667973879,0.0168678045708723,0.0038757785901437,0.00428242879903375,0.0318222156327867
29,0.00363753974863999,0.0152843001214778,0.0150334466480466,0.00345429130446426,0.0038167186846298,0.028361579536212
30,0.00324196071347421,0.0136221468219848,0.0133985734284551,0.00307864036569101,0.0034016541082689,0.0252772843686078
31,0.00288940052727664,0.0121407511344896,0.0119414911377645,0.00274384111409853,0.00303172741520117,0.022528403406996
32,0.00257518093057942,0.0108204558382622,0.0106428651792484,0.00244545096703026,0.00270202990296384,0.0200784606711405
33,0.00229513242024304,0.00964374141688596,0.00948546357543614,0.00217951046852579,0.00240818668588195,0.0178949469094338
34,0.00204553892268278,0.00859499358491887,0.00845392831024093,0.00194249074974593,0.00214629864299349,0.0159488882208879
35,0.00182308848383011,0.00766029609581247,0.00753457153741766,0.00173124670302719,0.00191289067908313,0.0142144615890578
36,0.00162482932151441,0.00682724608177513,0.00671519395115931,0.00154297524821393,0.00170486561228014,0.0126686522263109
37,0.00144813065710694,0.00608478947525203,0.00598492290872079,0.00137517813748782,0.00151946307633663,0.0112909481815911
38,0.0012906478066868,0.0054230743281647,0.00533406815705554,0.00122562880513703,0.00135422289224461,0.0100630681592628
39,0.00115029106850988,0.00483332008254583,0.00475399324904509,0.00109234282238212,0.0012069524231552,0.00896871893744773
40,0.00102519799393629,0.00430770105786964,0.00423700094309294,0.00097355156521173,0.00107569747941987,0.00799337916685679


==> tikzfig/data/CRB_LoS_vs_kappa_MPC.txt <==
kappa,PEB
0.1,0.145765562862928
0.2,0.145765562862928
0.3,0.145765562862928
0.4,0.145765562862928
0.5,0.145765562862928
1,0.145765562862928
2,0.145765562862928
3,0.145765562862928
4,0.145765562862928
5,0.145765562862928
10,0.145765562862928
20,0.145765562862928
30,0.145765562862928
40,0.145765562862928
50,0.145765562862928
100,0.145765562862928


==> tikzfig/data/CRB_det_LoS.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,1.02520027123075,4.54786564046538,4.89106248467973,0.904981146341246,1.03053717519162,8.51893101894477
-19,0.913710703509373,4.05328951857099,4.35916402794157,0.806565295669988,0.918467224171234,7.59250526253067
-18,0.814345521685571,3.61249808595407,3.8851090293818,0.718852076431999,0.81858477518771,6.76682743801604
-17,0.725786210167289,3.21964230811293,3.46260706718842,0.64067758749941,0.729564448828049,6.03094130232054
-16,0.646857640696125,2.86950922756074,3.08605179702022,0.571004500900114,0.650224999447026,5.37508209352163
-15,0.576512479109408,2.55745279104695,2.7504465592236,0.508908297105818,0.579513640755176,4.79054695839866
-14,0.513817287852073,2.27933219925336,2.45133807619477,0.453564997219607,0.516492075984354,4.2695794708463
-13,0.45794013982749,2.03145696090301,2.18475736009156,0.404240229276604,0.460324047259701,3.80526670882818
-12,0.408139579230351,1.81053792218314,1.9471670467762,0.360279483574174,0.410264238965731,3.39144752409156
-11,0.363754782878564,1.61364362167244,1.73541445714241,0.321099427725824,0.365648387860935,3.0226307874786
-10,0.324196791491156,1.4381613916291,1.54668976297903,0.28618016619485,0.32588446870815,2.69392252497166
-9,0.288940694556443,1.28176268947717,1.37848870225692,0.255058341596431,0.290444838459356,2.40096097764083
-8,0.257518665088444,1.14237219946136,1.22857934909325,0.227320986226656,0.258859234753005,2.13985872374523
-7,0.229513751847026,1.01814029446785,1.09497249745111,0.202600042231996,0.230708535818199,1.9071510950117
-6,0.204554346648258,0.907418492596237,0.975895265583952,0.180567477705202,0.205619198983433,1.69975020259185
-5,0.182309253349594,0.808737582806305,0.869767570971977,0.160930933901206,0.183258303992294,1.51490396265297
-4,0.162483293078291,0.720788129380138,0.775181163587084,0.143429845814189,0.163329135353931,1.35015957789702
-3,0.144813387387086,0.642403096505715,0.690880939270597,0.127831984638275,0.145567245108764,1.20333099043124
-2,0.129065067363065,0.572542362420741,0.615748285263643,0.113930376232361,0.129736943764731,1.07246987410715
-1,0.115029362367628,0.510278917628797,0.548786236895467,0.101540554699022,0.115628172840922,0.955839781418078
0,0.102520027123075,0.454786564046538,0.489106248467973,0.0904981146341246,0.103053717519162,0.851893101894396
1,0.0913710703509379,0.405328951857099,0.435916402794158,0.0806565295669988,0.0918467224171234,0.759250526253048
2,0.0814345521685581,0.361249808595408,0.388510902938181,0.0718852076431998,0.081858477518771,0.676682743801666
3,0.072578621016728,0.321964230811293,0.346260706718842,0.064067758749941,0.0729564448828048,0.603094130232076
4,0.0646857640696124,0.286950922756075,0.308605179702022,0.0571004500900114,0.0650224999447027,0.5375082093524
5,0.0576512479109405,0.255745279104696,0.27504465592236,0.0508908297105817,0.0579513640755176,0.479054695839829
6,0.0513817287852067,0.227933219925336,0.245133807619477,0.0453564997219607,0.0516492075984353,0.426957947084547
7,0.0457940139827491,0.203145696090301,0.218475736009155,0.0404240229276604,0.0460324047259701,0.380526670882829
8,0.040813957923035,0.181053792218314,0.19471670467762,0.0360279483574174,0.0410264238965731,0.339144752409221
9,0.0363754782878562,0.161364362167245,0.173541445714241,0.0321099427725824,0.0365648387860935,0.302263078747868
10,0.0324196791491154,0.14381613916291,0.154668976297903,0.0286180166194849,0.032588446870815,0.269392252497257
11,0.0288940694556441,0.128176268947717,0.137848870225692,0.0255058341596431,0.0290444838459356,0.240096097764111
12,0.0257518665088445,0.114237219946136,0.122857934909325,0.0227320986226656,0.0258859234753005,0.213985872374516
13,0.0229513751847028,0.101814029446785,0.109497249745111,0.0202600042231996,0.0230708535818199,0.190715109501172
14,0.0204554346648258,0.0907418492596236,0.097589526558395,0.0180567477705202,0.0205619198983433,0.169975020259162
15,0.0182309253349596,0.0808737582806305,0.0869767570971978,0.0160930933901206,0.0183258303992294,0.151490396265292
16,0.0162483293078291,0.0720788129380138,0.0775181163587084,0.014342984581419,0.0163329135353931,0.135015957789674
17,0.0144813387387087,0.0642403096505715,0.0690880939270597,0.0127831984638275,0.0145567245108765,0.120333099043082
18,0.0129065067363066,0.0572542362420741,0.0615748285263643,0.0113930376232361,0.0129736943764731,0.107246987410709
19,0.0115029362367627,0.0510278917628797,0.0548786236895467,0.0101540554699022,0.0115628172840922,0.0955839781418123
20,0.0102520027123074,0.0454786564046538,0.0489106248467973,0.00904981146341247,0.0103053717519162,0.0851893101894397
21,0.00913710703509368,0.0405328951857099,0.0435916402794158,0.00806565295669988,0.00918467224171234,0.0759250526253034
22,0.00814345521685568,0.0361249808595407,0.038851090293818,0.00718852076431999,0.00818584775187709,0.0676682743801582
23,0.00725786210167281,0.0321964230811293,0.0346260706718842,0.0064067758749941,0.00729564448828047,0.0603094130231987
24,0.00646857640696124,0.0286950922756075,0.0308605179702022,0.00571004500900114,0.00650224999447027,0.0537508209352261
25,0.00576512479109406,0.0255745279104695,0.027504465592236,0.00508908297105817,0.00579513640755177,0.0479054695839759
26,0.00513817287852066,0.0227933219925336,0.0245133807619476,0.00453564997219607,0.00516492075984353,0.0426957947084588
27,0.0045794013982749,0.0203145696090301,0.0218475736009156,0.00404240229276604,0.00460324047259701,0.0380526670882793
28,0.00408139579230348,0.0181053792218314,0.0194716704677621,0.00360279483574174,0.00410264238965731,0.0339144752409282
29,0.00363754782878561,0.0161364362167245,0.0173541445714241,0.00321099427725823,0.00365648387860935,0.0302263078747873
30,0.00324196791491159,0.014381613916291,0.0154668976297904,0.00286180166194849,0.0032588446870815,0.0269392252497241
31,0.00288940694556445,0.0128176268947717,0.0137848870225692,0.00255058341596431,0.00290444838459356,0.0240096097764108
32,0.00257518665088445,0.0114237219946136,0.0122857934909325,0.00227320986226656,0.00258859234753005,0.0213985872374499
33,0.00229513751847027,0.0101814029446785,0.0109497249745111,0.00202600042231996,0.00230708535818199,0.0190715109501143
34,0.00204554346648258,0.00907418492596236,0.00975895265583951,0.00180567477705202,0.00205619198983433,0.0169975020259147
35,0.00182309253349595,0.00808737582806307,0.00869767570971977,0.00160930933901206,0.00183258303992294,0.0151490396265293
36,0.00162483293078289,0.00720788129380137,0.00775181163587084,0.0014342984581419,0.00163329135353931,0.0135015957789696
37,0.00144813387387085,0.00642403096505715,0.00690880939270597,0.00127831984638275,0.00145567245108765,0.0120333099043136
38,0.00129065067363066,0.00572542362420742,0.00615748285263643,0.00113930376232361,0.00129736943764731,0.0107246987410725
39,0.00115029362367628,0.00510278917628797,0.00548786236895467,0.00101540554699022,0.00115628172840922,0.00955839781418248
40,0.00102520027123074,0.00454786564046538,0.00489106248467973,0.000904981146341245,0.00103053717519162,0.00851893101894461


==> tikzfig/data/CRB_det_noLoS.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,239.186973616695,4.60708172779812,4.91610725699385,0.936818275806432,0.924930873966907,8.90011758753681
-19,213.175614625251,4.10606591195892,4.38148520476189,0.834940167173321,0.824345509131871,7.93223814939404
-18,189.992966521993,3.65953509607237,3.90500279916316,0.744141207278768,0.73469870836012,7.0696146921449
-17,169.331409651539,3.26156408750787,3.48033740816906,0.663216549091181,0.654800913071608,6.30080072662001
-16,150.916777707444,2.90687205277472,3.10185398005265,0.59109237156334,0.583591928065903,5.61559455859327
-15,134.504719711881,2.59075244407024,2.76453026967581,0.526811630679527,0.520126853376018,5.0049039185241
-14,119.877457626631,2.30901054624989,2.46389019634771,0.469521360062897,0.463563546019929,4.46062531265504
-13,106.840896570823,2.05790781550593,2.19594444895343,0.418461352629889,0.413151445274868,3.97553649456662
-12,95.2220492997966,1.83411227116243,1.95713755021934,0.372954073104105,0.368221613192539,3.54320063036774
-11,84.8667407694614,1.63465428231613,1.74430067768976,0.332395667534835,0.328177858198971,3.15788088581186
-10,75.6375623271362,1.45688716263859,1.55460961537833,0.296247950522014,0.292488823994556,2.81446430199384
-9,67.4120483822094,1.29845205045666,1.38554727813768,0.264031263822944,0.260680938778784,2.50839394949618
-8,60.0810513621616,1.15724660809118,1.23487031146886,0.235318111578838,0.232332131240177,2.23560846069689
-7,53.5472933905883,1.03139712511336,1.10057932357014,0.209727487704501,0.20706622992642,1.99248813789571
-6,47.7240754688848,0.919233655345731,0.980892354622486,0.18691982016907,0.18454797167774,1.77580692212086
-5,42.5341270332093,0.819267857690995,0.87422123126551,0.166592465081474,0.164478552888466,1.58268958528406
-4,37.9085806210476,0.730173246749923,0.779150492501823,0.148475690789877,0.146591664564726,1.41057357765857
-3,33.7860580418274,0.650767591166032,0.69441860738962,0.132329098706534,0.130649958565899,1.25717502439521
-2,30.11185592562,0.579997226133763,0.618901235293528,0.117938433364591,0.116441898138993,1.12045841989056
-1,26.8372198426569,0.516923071906687,0.55159630656749,0.105112739378216,0.103778950954451,0.998609617867216
0,23.9186973616695,0.460708172779812,0.491610725699385,0.0936818275806432,0.0924930873966907,0.890011758753729
1,21.3175614625252,0.410606591195891,0.438148520476188,0.0834940167173321,0.0824345509131871,0.793223814939193
2,18.9992966521993,0.365953509607237,0.390500279916315,0.0744141207278769,0.0734698708360118,0.70696146921452
3,16.933140965154,0.326156408750787,0.348033740816907,0.066321654909118,0.0654800913071608,0.630080072661903
4,15.0916777707445,0.290687205277472,0.310185398005265,0.059109237156334,0.0583591928065903,0.561559455859282
5,13.4504719711881,0.259075244407024,0.276453026967582,0.0526811630679527,0.0520126853376018,0.500490391852555
6,11.9877457626631,0.230901054624989,0.24638901963477,0.0469521360062897,0.046356354601993,0.446062531265504
7,10.6840896570823,0.205790781550593,0.219594444895343,0.0418461352629888,0.0413151445274868,0.39755364945672
8,9.52220492997968,0.183411227116243,0.195713755021934,0.0372954073104105,0.0368221613192538,0.354320063036798
9,8.48667407694613,0.163465428231613,0.174430067768976,0.0332395667534835,0.0328177858198971,0.315788088581186
10,7.56375623271359,0.145688716263859,0.155460961537833,0.0296247950522014,0.0292488823994556,0.281446430199322
11,6.74120483822097,0.129845205045666,0.138554727813768,0.0264031263822944,0.0260680938778784,0.25083939494961
12,6.00810513621616,0.115724660809118,0.123487031146886,0.0235318111578837,0.0232332131240177,0.22356084606976
13,5.35472933905885,0.103139712511336,0.110057932357013,0.0209727487704501,0.020706622992642,0.199248813789577
14,4.77240754688846,0.091923365534573,0.0980892354622486,0.018691982016907,0.018454797167774,0.177580692212055
15,4.25341270332093,0.0819267857690995,0.0874221231265509,0.0166592465081474,0.0164478552888466,0.158268958528441
16,3.79085806210476,0.0730173246749923,0.0779150492501823,0.0148475690789877,0.0146591664564726,0.14105735776586
17,3.37860580418275,0.0650767591166032,0.069441860738962,0.0132329098706534,0.0130649958565899,0.125717502439516
18,3.01118559256199,0.0579997226133763,0.0618901235293528,0.0117938433364591,0.0116441898138993,0.112045841989033
19,2.68372198426568,0.0516923071906687,0.0551596306567491,0.0105112739378216,0.0103778950954451,0.0998609617867312
20,2.39186973616695,0.0460708172779812,0.0491610725699385,0.00936818275806432,0.00924930873966906,0.0890011758753352
21,2.13175614625251,0.0410606591195892,0.0438148520476188,0.00834940167173321,0.00824345509131871,0.079322381493937
22,1.89992966521993,0.0365953509607237,0.0390500279916316,0.00744141207278769,0.00734698708360119,0.0706961469214614
23,1.69331409651539,0.0326156408750787,0.0348033740816907,0.0066321654909118,0.00654800913071607,0.0630080072661985
24,1.50916777707444,0.0290687205277472,0.0310185398005265,0.0059109237156334,0.00583591928065903,0.0561559455859087
25,1.34504719711882,0.0259075244407024,0.0276453026967581,0.00526811630679527,0.00520126853376017,0.0500490391852512
26,1.19877457626631,0.0230901054624989,0.0246389019634771,0.00469521360062897,0.0046356354601993,0.0446062531265514
27,1.06840896570823,0.0205790781550593,0.0219594444895343,0.00418461352629889,0.00413151445274867,0.0397553649456477
28,0.952220492997969,0.0183411227116243,0.0195713755021934,0.00372954073104105,0.00368221613192538,0.0354320063036794
29,0.848667407694614,0.0163465428231613,0.0174430067768976,0.00332395667534835,0.00328177858198971,0.0315788088581195
30,0.756375623271359,0.0145688716263859,0.0155460961537833,0.00296247950522014,0.00292488823994556,0.0281446430199376
31,0.674120483822096,0.0129845205045666,0.0138554727813768,0.00264031263822944,0.00260680938778784,0.0250839394949589
32,0.600810513621617,0.0115724660809118,0.0123487031146886,0.00235318111578838,0.00232332131240177,0.0223560846069723
33,0.535472933905884,0.0103139712511336,0.0110057932357013,0.002097274877045,0.0020706622992642,0.0199248813789657
34,0.477240754688847,0.00919233655345731,0.00980892354622486,0.0018691982016907,0.0018454797167774,0.0177580692211986
35,0.425341270332093,0.00819267857690994,0.00874221231265509,0.00166592465081474,0.00164478552888466,0.0158268958528388
36,0.379085806210475,0.00730173246749923,0.00779150492501823,0.00148475690789877,0.00146591664564726,0.0141057357765895
37,0.337860580418274,0.00650767591166031,0.0069441860738962,0.00132329098706534,0.00130649958565899,0.0125717502439529
38,0.301118559256199,0.00579997226133764,0.00618901235293527,0.00117938433364591,0.00116441898138993,0.0112045841989057
39,0.26837219842657,0.00516923071906687,0.00551596306567491,0.00105112739378217,0.00103778950954451,0.0099860961786725
40,0.239186973616695,0.00460708172779812,0.00491610725699385,0.000936818275806432,0.000924930873966907,0.00890011758753621


==> tikzfig/data/CRB_nLoS1_kappa_MPC.txt <==
kappa,PEB
0.1,0.0151540701253076
0.2,0.0151540701253076
0.3,0.0151540701253076
0.4,0.0151540701253076
0.5,0.0151540701253076
1,0.0151540701253076
2,0.0151540701253076
3,0.0151540701253076
4,0.0151540701253076
5,0.0151540701253076
10,0.0151540701253076
20,0.0151540701253076
30,0.0151540701253076
40,0.0151540701253076
50,0.0151540701253076
100,0.0151540701253076


==> tikzfig/data/CRB_nLoS2_kappa_MPC.txt <==
kappa,PEB
0.1,0.0151540701253076
0.2,0.0151540701253076
0.3,0.0151540701253076
0.4,0.0151540701253076
0.5,0.0151540701253076
1,0.0151540701253076
2,0.0151540701253076
3,0.0151540701253076
4,0.0151540701253076
5,0.0151540701253076
10,0.0151540701253076
20,0.0151540701253076
30,0.0151540701253076
40,0.0151540701253076
50,0.0151540701253076
100,0.0151540701253076


==> tikzfig/data/CRB_nLoS_CFO_sens.txt <==
nu_CFO,PEB
-350,0.0851893101894363
-335,0.085189310189444
-320,0.085189310189444
-305,0.0851893101894371
-290,0.0851893101894508
-275,0.0851893101894509
-260,0.0851893101894432
-245,0.0851893101894371
-230,0.085189310189444
-215,0.0851893101894432
-200,0.0851893101894516
-185,0.0851893101894509
-170,0.0851893101894424
-155,0.085189310189444
-140,0.0851893101894508
-125,0.0851893101894432
-110,0.0851893101894424
-95,0.085189310189444
-80,0.0851893101894424
-65,0.085189310189444
-50,0.0851893101894508
-35,0.085189310189444
-20,0.085189310189444
-5,0.0851893101894432
10,0.085189310189444
25,0.0851893101894524
40,0.085189310189444
55,0.085189310189444
70,0.085189310189444
85,0.085189310189444
100,0.0851893101894432
115,0.085189310189444
130,0.085189310189444
145,0.085189310189444
160,0.0851893101894509
175,0.0851893101894371
190,0.0851893101894516
205,0.0851893101894371
220,0.0851893101894432
235,0.0851893101894516
250,0.0851893101894432
265,0.0851893101894516
280,0.0851893101894363
295,0.0851893101894432
310,0.085189310189444
325,0.0851893101894432
340,0.085189310189444


==> tikzfig/data/CRB_nLoS_app1_vs_PWR.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,204.03315846306,4.25748273357839,4.84585211730561,0.990730286308128,0.97489017867095,8.10316943203258
-19,181.844743890593,3.79448548038997,4.31887024560602,0.882989297109634,0.868871786317859,7.22195735815721
-18,162.069298587181,3.38183874413243,3.84919715807429,0.786965039411017,0.774382794673734,6.43657627061928
-17,144.444414408503,3.01406695332508,3.43060057819545,0.701383329653529,0.690169392227598,5.73660463955924
-16,128.736219849758,2.68628999974889,3.05752598367887,0.625108550545078,0.615114118294043,5.11275426670934
-15,114.736276712889,2.3941584823755,2.72502290132209,0.557128582108727,0.548221034988878,4.55674703665301
-14,102.258814258336,2.13379599345803,2.42867921723926,0.496541371465526,0.48860251173849,4.06120507125421
-13,91.1382641401857,1.9017476809555,2.16456263079042,0.442542963140867,0.435467446961434,3.61955282970841
-12,81.2270634148221,1.69493440474526,1.92916847534121,0.394416831063785,0.388110770631085,3.22592985510361
-11,72.3936964703092,1.51061187830438,1.7193732134659,0.351524370701338,0.345904088424765,2.87511300971459
-10,64.5209498941326,1.34633425369476,1.53239298950352,0.313296425164442,0.30828734331287,2.56244716714772
-9,57.5043571224263,1.19992166664705,1.36574668948458,0.279225732841757,0.274761383942356,2.28378344163848
-8,51.2508122321403,1.06943131108619,1.21722301825619,0.248860196346299,0.244881341201551,2.0354241348549
-7,45.6773344820115,0.953131659275166,1.08485115693882,0.221796883457787,0.218250725077332,1.81407366968975
-6,40.7099672085417,0.849479485493965,0.966874611357203,0.197676680456894,0.194516163473543,1.61679485995491
-5,36.2827964660068,0.757099388371868,0.861727904429808,0.176179526904371,0.173362713177972,1.44096993570426
-4,32.3370763884442,0.674765540146912,0.768015803239093,0.15702016863348,0.154509680757279,1.28426580701893
-3,28.8204496677035,0.601385420676259,0.684494805138384,0.139944372600508,0.13770689792567,1.14460310531896
-2,25.6862528037772,0.535985320357673,0.61005663722726,0.124725553366741,0.122731401963741,1.02012859140601
-1,22.8928969085069,0.477697419594693,0.543713550243514,0.111161766447359,0.109384477138654,0.909190564108064
0,20.4033158463059,0.425748273357839,0.484585211730561,0.0990730286308129,0.0974890178670949,0.810316943203523
1,18.1844743890593,0.379448548038996,0.431887024560602,0.0882989297109633,0.0868871786317858,0.722195735815936
2,16.2069298587181,0.338183874413243,0.384919715807428,0.0786965039411017,0.0774382794673734,0.643657627062062
3,14.4444414408503,0.301406695332508,0.343060057819545,0.0701383329653529,0.0690169392227597,0.573660463955893
4,12.8736219849758,0.26862899997489,0.305752598367887,0.0625108550545078,0.0615114118294043,0.511275426671036
5,11.4736276712889,0.23941584823755,0.272502290132209,0.0557128582108727,0.0548221034988878,0.455674703665217
6,10.2258814258336,0.213379599345803,0.242867921723926,0.0496541371465526,0.048860251173849,0.406120507125387
7,9.1138264140186,0.19017476809555,0.216456263079042,0.0442542963140867,0.0435467446961434,0.361955282970941
8,8.12270634148219,0.169493440474526,0.192916847534121,0.0394416831063785,0.0388110770631085,0.322592985510259
9,7.2393696470309,0.151061187830438,0.17193732134659,0.0351524370701337,0.0345904088424765,0.287511300971356
10,6.45209498941327,0.134633425369476,0.153239298950352,0.0313296425164442,0.030828734331287,0.256244716714765
11,5.75043571224262,0.119992166664705,0.136574668948458,0.0279225732841757,0.0274761383942356,0.228378344163878
12,5.12508122321403,0.106943131108619,0.121722301825619,0.0248860196346299,0.0244881341201551,0.20354241348551
13,4.56773344820114,0.0953131659275166,0.108485115693882,0.0221796883457787,0.0218250725077332,0.181407366968929
14,4.07099672085417,0.0849479485493965,0.0966874611357203,0.0197676680456894,0.0194516163473542,0.161679485995477
15,3.62827964660067,0.0757099388371868,0.0861727904429808,0.0176179526904371,0.0173362713177972,0.144096993570441
16,3.23370763884443,0.0674765540146913,0.0768015803239092,0.015702016863348,0.0154509680757279,0.128426580701906
17,2.88204496677036,0.0601385420676259,0.0684494805138383,0.0139944372600508,0.013770689792567,0.114460310531886
18,2.56862528037771,0.0535985320357673,0.0610056637227259,0.0124725553366741,0.0122731401963741,0.102012859140625
19,2.28928969085069,0.0477697419594693,0.0543713550243513,0.0111161766447359,0.0109384477138654,0.0909190564107837
20,2.0403315846306,0.0425748273357839,0.0484585211730561,0.00990730286308129,0.0097489017867095,0.0810316943203472
21,1.81844743890593,0.0379448548038996,0.0431887024560602,0.00882989297109634,0.00868871786317859,0.0722195735815741
22,1.62069298587182,0.0338183874413243,0.0384919715807428,0.00786965039411018,0.00774382794673734,0.0643657627061935
23,1.44444414408503,0.0301406695332508,0.0343060057819545,0.0070138332965353,0.00690169392227597,0.0573660463955932
24,1.28736219849758,0.026862899997489,0.0305752598367887,0.00625108550545078,0.00615114118294043,0.0511275426671035
25,1.14736276712889,0.023941584823755,0.0272502290132209,0.00557128582108727,0.00548221034988878,0.0455674703665243
26,1.02258814258336,0.0213379599345803,0.0242867921723926,0.00496541371465526,0.00488602511738491,0.0406120507125457
27,0.911382641401856,0.019017476809555,0.0216456263079042,0.00442542963140867,0.00435467446961434,0.036195528297099
28,0.812270634148219,0.0169493440474526,0.0192916847534121,0.00394416831063785,0.00388110770631085,0.0322592985510229
29,0.72393696470309,0.0151061187830438,0.017193732134659,0.00351524370701337,0.00345904088424766,0.0287511300971376
30,0.645209498941329,0.0134633425369476,0.0153239298950352,0.00313296425164441,0.0030828734331287,0.0256244716714789
31,0.575043571224262,0.0119992166664705,0.0136574668948458,0.00279225732841757,0.00274761383942356,0.0228378344163942
32,0.512508122321402,0.0106943131108619,0.0121722301825619,0.00248860196346299,0.00244881341201551,0.0203542413485516
33,0.456773344820115,0.00953131659275166,0.0108485115693882,0.00221796883457787,0.00218250725077332,0.0181407366968955
34,0.407099672085416,0.00849479485493965,0.00966874611357203,0.00197676680456894,0.00194516163473542,0.0161679485995475
35,0.362827964660068,0.00757099388371868,0.00861727904429808,0.00176179526904371,0.00173362713177971,0.0144096993570419
36,0.323370763884442,0.00674765540146912,0.00768015803239094,0.0015702016863348,0.00154509680757279,0.0128426580701853
37,0.288204496677034,0.00601385420676259,0.00684494805138384,0.00139944372600508,0.0013770689792567,0.0114460310531888
38,0.256862528037771,0.00535985320357674,0.0061005663722726,0.00124725553366741,0.00122731401963741,0.0102012859140611
39,0.22892896908507,0.00477697419594692,0.00543713550243513,0.00111161766447359,0.00109384477138654,0.00909190564107942
40,0.204033158463059,0.00425748273357839,0.00484585211730561,0.000990730286308129,0.00097489017867095,0.00810316943203515


==> tikzfig/data/CRB_nLoS_app2_vs_PWR.txt <==
P,CFO,AoD1_1,AoD1_2,AoD2_1,AoD2_2,PEB
-20,213.305354784949,4.58022403964171,4.84256385467226,0.837602621745133,1.17778119111636,8.59533465505474
-19,190.108597561037,4.0821289721934,4.31593957844921,0.746514122413635,1.04969859149874,7.6606000748906
-18,169.434465923565,3.63820127605031,3.84658519822142,0.665331411931242,0.93554485443092,6.82751700341432
-17,151.008626706567,3.24255030039923,3.42827266652623,0.592977245053569,0.833805229177756,6.08503093441788
-16,134.586580218517,2.88992599717667,3.05545123021977,0.528491525945957,0.743129692725498,5.42328952887186
-15,119.950415879966,2.57564925612081,2.72317377535528,0.471018568295069,0.662315035796642,4.83351188037847
-14,106.905920682552,2.29554981582115,2.42703118198661,0.419795740871394,0.590288896993842,4.3078719978679
-13,95.2800021003767,2.04591092688335,2.16309381782542,0.374143347876181,0.526095533215696,3.83939495946004
-12,84.918391257346,1.82342003292287,1.92785939440821,0.333455609791146,0.468883137526462,3.42186435948432
-11,75.6835958729179,1.62512481495437,1.71820649385627,0.297192625052319,0.417892536195553,3.04973982055706
-10,67.4530758230736,1.44839401591251,1.5313531495569,0.26487320588431,0.372447114923377,2.71808347613564
-9,60.1176171073209,1.29088252546933,1.36481993115665,0.236068493230884,0.331943840580667,2.42249444803166
-8,53.5798826452651,1.150500261845,1.216397044027,0.210396266055845,0.295845259325238,2.15905044943168
-7,47.7531206726884,1.02538443769248,1.08411500663218,0.187515869502109,0.263672364916039,1.92425573853416
-6,42.5600135983475,0.913874842041162,0.966218516705799,0.16712369460872,0.234998242591363,1.7149947321778
-5,37.9316520465123,0.814491810306014,0.861143159456239,0.148949149604399,0.209442404169334,1.52849066394796
-4,33.8066204714168,0.725916590037488,0.767494648732831,0.132751069319144,0.186665739200906,1.36226873817197
-3,30.1301822102817,0.64697384187776,0.684030325695765,0.118314515068945,0.166366015180237,1.21412329088638
-2,26.8535531610544,0.576616043521548,0.609642669488282,0.105447922550037,0.148273867102959,1.08208852201263
-1,23.933254447014,0.513909589731548,0.543344601107792,0.0939805598969746,0.13214922315623,0.964412410387256
0,21.3305354784949,0.458022403964171,0.484256385467226,0.0837602621745134,0.117778119111636,0.859533465505556
1,19.0108597561037,0.40821289721934,0.431593957844921,0.0746514122413635,0.104969859149874,0.766060007489242
2,16.9434465923565,0.363820127605031,0.384658519822142,0.0665331411931242,0.093554485443092,0.682751700341419
3,15.1008626706567,0.324255030039923,0.342827266652622,0.0592977245053569,0.0833805229177756,0.608503093441779
4,13.4586580218518,0.288992599717667,0.305545123021978,0.0528491525945958,0.0743129692725498,0.542328952887144
5,11.9950415879966,0.257564925612081,0.272317377535528,0.0471018568295069,0.0662315035796642,0.483351188037879
6,10.6905920682552,0.229554981582115,0.242703118198661,0.0419795740871394,0.0590288896993843,0.430787199786808
7,9.52800021003766,0.204591092688335,0.216309381782542,0.0374143347876181,0.0526095533215696,0.383939495946033
8,8.49183912573461,0.182342003292287,0.192785939440821,0.0333455609791147,0.0468883137526462,0.342186435948412
9,7.56835958729179,0.162512481495437,0.171820649385627,0.0297192625052319,0.0417892536195553,0.304973982055686
10,6.74530758230733,0.144839401591251,0.15313531495569,0.026487320588431,0.0372447114923377,0.271808347613484
11,6.01176171073209,0.129088252546933,0.136481993115665,0.0236068493230884,0.0331943840580667,0.242249444803151
12,5.3579882645265,0.1150500261845,0.1216397044027,0.0210396266055845,0.0295845259325238,0.215905044943234
13,4.77531206726885,0.102538443769248,0.108411500663218,0.0187515869502109,0.0263672364916039,0.192425573853415
14,4.25600135983475,0.0913874842041162,0.0966218516705799,0.016712369460872,0.0234998242591363,0.171499473217759
15,3.79316520465122,0.0814491810306014,0.086114315945624,0.0148949149604399,0.0209442404169334,0.152849066394756
16,3.38066204714168,0.0725916590037487,0.0767494648732831,0.0132751069319144,0.0186665739200906,0.136226873817239
17,3.01301822102817,0.064697384187776,0.0684030325695765,0.0118314515068945,0.0166366015180237,0.121412329088639
18,2.68535531610543,0.0576616043521548,0.0609642669488282,0.0105447922550037,0.0148273867102959,0.108208852201234
19,2.3933254447014,0.0513909589731548,0.0543344601107793,0.00939805598969747,0.013214922315623,0.0964412410387344
20,2.1330535478495,0.0458022403964171,0.0484256385467226,0.00837602621745134,0.0117778119111636,0.0859533465505395
21,1.90108597561037,0.0408212897219341,0.0431593957844922,0.00746514122413636,0.0104969859149874,0.0766060007489112
22,1.69434465923565,0.0363820127605032,0.0384658519822143,0.00665331411931242,0.0093554485443092,0.0682751700341394
23,1.51008626706568,0.0324255030039923,0.0342827266652622,0.00592977245053569,0.00833805229177755,0.0608503093441731
24,1.34586580218517,0.0288992599717667,0.0305545123021977,0.00528491525945957,0.00743129692725498,0.0542328952887177
25,1.19950415879966,0.0257564925612081,0.0272317377535528,0.00471018568295069,0.00662315035796643,0.0483351188037851
26,1.06905920682553,0.0229554981582115,0.0242703118198661,0.00419795740871394,0.00590288896993843,0.0430787199786767
27,0.952800021003765,0.0204591092688335,0.0216309381782542,0.00374143347876181,0.00526095533215695,0.038393949594593
28,0.849183912573459,0.0182342003292287,0.0192785939440821,0.00333455609791146,0.00468883137526462,0.0342186435948482
29,0.75683595872918,0.0162512481495437,0.0171820649385627,0.0029719262505232,0.00417892536195553,0.0304973982055724
30,0.674530758230734,0.0144839401591251,0.015313531495569,0.0026487320588431,0.00372447114923377,0.0271808347613507
31,0.60117617107321,0.0129088252546933,0.0136481993115665,0.00236068493230884,0.00331943840580667,0.0242249444803137
32,0.53579882645265,0.01150500261845,0.01216397044027,0.00210396266055845,0.00295845259325238,0.0215905044943171
33,0.477531206726885,0.0102538443769247,0.0108411500663218,0.00187515869502109,0.00263672364916039,0.0192425573853414
34,0.425600135983476,0.00913874842041162,0.00966218516705798,0.0016712369460872,0.00234998242591363,0.0171499473217764
35,0.379316520465122,0.00814491810306015,0.00861143159456239,0.00148949149604399,0.00209442404169334,0.0152849066394812
36,0.338066204714168,0.00725916590037488,0.00767494648732831,0.00132751069319144,0.00186665739200906,0.0136226873817212
37,0.301301822102817,0.00646973841877761,0.00684030325695765,0.00118314515068945,0.00166366015180237,0.0121412329088626
38,0.268535531610543,0.00576616043521548,0.00609642669488281,0.00105447922550037,0.00148273867102959,0.0108208852201229
39,0.23933254447014,0.00513909589731548,0.00543344601107792,0.000939805598969746,0.0013214922315623,0.00964412410387328
40,0.21330535478495,0.0045802240396417,0.00484256385467226,0.000837602621745134,0.00117778119111636,0.00859533465505502


==> tikzfig/data/CRB_nLoS_vs_kappa_MPC_app1.txt <==
kappa,PEB
0.1,0.151540701253072
0.2,0.151540701253072
0.3,0.151540701253072
0.4,0.151540701253072
0.5,0.151540701253072
1,0.151540701253072
2,0.151540701253072
3,0.151540701253072
4,0.151540701253072
5,0.151540701253072
10,0.151540701253072
20,0.151540701253072
30,0.151540701253072
40,0.151540701253072
50,0.151540701253072
100,0.151540701253072


==> tikzfig/data/CRB_nLoS_vs_kappa_MPC_app2.txt <==
kappa,PEB
0.1,0.0151540701253087
0.2,0.0151540701253087
0.3,0.0151540701253087
0.4,0.0151540701253087
0.5,0.0151540701253087
1,0.0151540701253087
2,0.0151540701253087
3,0.0151540701253087
4,0.0151540701253087
5,0.0151540701253087
10,0.0151540701253087
20,0.0151540701253087
30,0.0151540701253087
40,0.0151540701253087
50,0.0151540701253087
100,0.0151540701253087


==> tikzfig/data/CRB_pos_CFO_sens_LoS_nLoS.txt <==
nu_CFO,PEB_LoS,PEB_nLoS
-350,0.0151490396265281,0.0151540701442431
-335,0.0151490396265265,0.0151540701442414
-320,0.0151490396265277,0.0151540701442427
-305,0.0151490396265279,0.0151540701442428
-290,0.0151490396265265,0.0151540701442414
-275,0.0151490396265279,0.0151540701442428
-260,0.0151490396265268,0.0151540701442417
-245,0.0151490396265291,0.015154070144244
-230,0.015149039626528,0.0151540701442429
-215,0.0151490396265279,0.0151540701442428
-200,0.0151490396265279,0.0151540701442428
-185,0.0151490396265281,0.0151540701442431
-170,0.015149039626528,0.0151540701442429
-155,0.0151490396265281,0.0151540701442431
-140,0.0151490396265266,0.0151540701442416
-125,0.0151490396265291,0.015154070144244
-110,0.0151490396265279,0.0151540701442428
-95,0.0151490396265279,0.0151540701442428
-80,0.0151490396265279,0.0151540701442428
-65,0.0151490396265279,0.0151540701442428
-50,0.0151490396265268,0.0151540701442417
-35,0.0151490396265265,0.0151540701442414
-20,0.0151490396265291,0.015154070144244
-5,0.0151490396265265,0.0151540701442414
10,0.0151490396265292,0.0151540701442442
25,0.0151490396265279,0.0151540701442428
40,0.0151490396265265,0.0151540701442414
55,0.0151490396265277,0.0151540701442427
70,0.0151490396265268,0.0151540701442417
85,0.0151490396265291,0.015154070144244
100,0.0151490396265279,0.0151540701442428
115,0.0151490396265291,0.015154070144244
130,0.0151490396265292,0.0151540701442442
145,0.0151490396265291,0.015154070144244
160,0.015149039626528,0.0151540701442429
175,0.0151490396265292,0.0151540701442442
190,0.015149039626528,0.0151540701442429
205,0.0151490396265279,0.0151540701442428
220,0.0151490396265277,0.0151540701442427
235,0.0151490396265281,0.0151540701442431
250,0.0151490396265277,0.0151540701442427
265,0.015149039626528,0.0151540701442429
280,0.0151490396265291,0.015154070144244
295,0.0151490396265279,0.0151540701442428
310,0.0151490396265277,0.0151540701442427
325,0.0151490396265266,0.0151540701442416
340,0.0151490396265279,0.0151540701442428


==> tikzfig/data/CRB_pos_vs_CFO_LoS.txt <==
nu_CFO,PEB
-49650,0.0151490396265281
-46250,0.0151490396265277
-42850,0.0151490396265279
-39450,0.0151490396265279
-36050,0.0151490396265292
-32650,0.0151490396265265
-29250,0.015149039626528
-25850,0.0151490396265281
-22450,0.0151490396265268
-19050,0.0151490396265281
-15650,0.0151490396265268
-12250,0.0151490396265291
-8850,0.0151490396265266
-5450,0.0151490396265265
-2050,0.0151490396265277
-50,0.0151490396265268
50,0.0151490396265279
4850,0.0151490396265279
8250,0.0151490396265292
11650,0.015149039626528
15050,0.0151490396265265
18450,0.015149039626528
21850,0.015149039626528
25250,0.0151490396265265
28650,0.015149039626528
32050,0.0151490396265291
35450,0.0151490396265265
38850,0.0151490396265281
42250,0.0151490396265292
45650,0.0151490396265279
49050,0.015149039626528


==> tikzfig/data/CRB_pos_vs_CFO_nLoS1.txt <==
nu_CFO,PEB
-49658.256097561,0.0151540701253076
-46341.1829268293,0.0151540701253076
-43024.1097560976,0.0151540701253061
-39707.0365853659,0.0151540701253074
-36389.9634146341,0.0151540701253062
-33072.8902439024,0.0151540701253076
-29755.8170731707,0.0151540701253074
-26438.743902439,0.0151540701253076
-23121.6707317073,0.0151540701253062
-19804.5975609756,0.0151540701253076
-16487.5243902439,0.0151540701253076
-13170.4512195122,0.0151540701253076
-9853.37804878049,0.0151540701253076
-6536.30487804878,0.0151540701253062
-3219.23170731707,0.0151540701253076
-48.5,0.0151540701253076
48.5,0.0151540701253076
3511.91463414634,0.0151540701253076
6828.98780487805,0.0151540701253076
10146.0609756098,0.0151540701253062
13463.1341463415,0.0151540701253075
16780.2073170732,0.0151540701253048
20097.2804878049,0.0151540701253062
23414.3536585366,0.0151540701253076
26731.4268292683,0.0151540701253076
30048.5,0.0151540701253076
33365.5731707317,0.0151540701253076
36682.6463414634,0.0151540701253076
39999.7195121951,0.0151540701253062
43316.7926829268,0.0151540701253076
46633.8658536585,0.0151540701253062


==> tikzfig/data/CRB_pos_vs_CFO_nLoS2.txt <==
nu_CFO,PEB
-49659.3949416342,0.0151540701253076
-46352.0019455253,0.0151540701253076
-43044.6089494163,0.0151540701253076
-39737.2159533074,0.0151540701253076
-36429.8229571984,0.0151540701253076
-33122.4299610895,0.0151540701253076
-29815.0369649805,0.0151540701253076
-26507.6439688716,0.0151540701253076
-23200.2509727626,0.0151540701253076
-19892.8579766537,0.0151540701253076
-16585.4649805447,0.0151540701253076
-13278.0719844358,0.0151540701253076
-9970.67898832685,0.0151540701253076
-6663.2859922179,0.0151540701253076
-3355.89299610895,0.0151540701253076
-48.5,0.0151540701253076
48.5,0.0151540701253076
3355.89299610895,0.0151540701253076
6663.2859922179,0.0151540701253076
9970.67898832685,0.0151540701253076
13278.0719844358,0.0151540701253076
16585.4649805447,0.0151540701253076
19892.8579766537,0.0151540701253076
23200.2509727626,0.0151540701253076
26507.6439688716,0.0151540701253076
29815.0369649805,0.0151540701253076
33122.4299610895,0.0151540701253076
36429.8229571984,0.0151540701253076
39737.2159533074,0.0151540701253076
43044.6089494163,0.0151540701253076
46352.0019455253,0.0151540701253076
49659.3949416342,0.0151540701253076


==> tikzfig/data/CRB_withLOS_vs_vel.txt <==
speed,PEB
0,0.0138032978028302
0.277777777777778,0.0138032978028302
0.555555555555556,0.0138032978028302
0.833333333333333,0.0138032978028302
1.11111111111111,0.0138032978028302
1.38888888888889,0.0138032978028302
1.66666666666667,0.0138032978028302
1.94444444444444,0.0138032978028302
2.22222222222222,0.0138032978028302
2.5,0.0138032978028302
2.77777777777778,0.0138032978028302
3.05555555555556,0.0138032978028302
3.33333333333333,0.0138032978028302
3.61111111111111,0.0138032978028302
3.88888888888889,0.0138032978028302
4.16666666666667,0.0138032978028302
11.1111111111111,0.0138032978028302
16.6666666666667,0.0138032978028302


==> tikzfig/data/Erg_C.txt <==
P,Erg_C_LoS,Erg_C_ML,Erg_C_LC
0,21.0732734514669,0.580800846887247,0.576127762645246
2,21.7375634036284,0.618652015972008,0.714561871449946
4,22.4022708801896,0.901554594279089,0.95909515792256
6,23.0669963637566,1.29498581796689,0.980706865198935
8,23.7260894988118,2.66627512944519,1.18982482093914
10,24.3906634199119,9.94209708476649,1.55597666195261
12,25.0534724584266,11.1068094478713,1.84729088430924
14,25.7166354294383,11.9885283111913,2.62777198800603
16,26.3791051583604,13.0240266362106,2.86709663126319
18,27.0428937781003,13.8110006433623,3.29482239092308
20,27.7064192121135,14.2827492001013,4.22276154729242
22,28.3704650946905,14.8601738091751,6.11382263843132
24,29.0338776829506,14.7713593921177,7.50886515303586
26,29.6980206306523,15.3718929368149,10.3029549077799
28,30.3621387516393,16.1416298359129,11.7181889426079
30,31.0265078713381,16.6507315529151,14.3840093708078
32,31.6903777867019,17.5896715319252,17.6015549762496
34,32.3552147869402,18.3794647257589,18.4148399828911
36,33.0194388114145,19.2179445263223,19.2391520372756
38,33.6836710461953,20.0058876760046,20.0532061481302
40,34.348085333919,20.7671018880509,20.7486619185003


==> tikzfig/data/RMSE_LoS_CFO_sens.txt <==
nu_CFO,pos
-350,10.3865588298465
-320,6.80725985566902
-290,7.04942412391461
-260,4.52655700834699
-230,6.90552005007336
-200,9.08254138144639
-170,20.6491522216129
-140,20.8292163171188
-110,20.9852914179329
-80,19.9281114698731
-50,0.0991551596201615
-20,0.0848284783682045
10,0.0788671514734388
40,0.0781508802334036
70,0.0851459241143188
100,0.109396279528861
130,17.0865834408692
160,13.5327934307217
190,13.4841966859585
220,13.4014080105987
250,18.7514794423094
280,21.0938141159782
310,20.5726647774145
340,12.6513575749764


==> tikzfig/data/RMSE_LoS_kappa1000_MPC.txt <==
kappa,pos
0.1,0.0177
0.2,0.0177
0.3,0.0177
0.4,0.0177
0.5,0.0177
1,0.0177
2,0.0177
3,0.0177
4,0.0177
5,0.0177
10,0.0177
20,0.0177
30,0.0177
40,0.0177
50,0.0177
100,0.0177


==> tikzfig/data/RMSE_LoS_kappa_MPC.txt <==
kappa,pos
0.1,24.8107449087927
0.2,26.9032030537279
0.3,24.736013915748
0.4,18.079636879896
0.5,14.6879816258894
1,1.94422449396913
2,0.21868720099466
3,0.170442281261158
4,0.14439900258732
5,0.127573052882394
10,0.088531880554327
20,0.0627977707375638
30,0.0518457294876443
40,0.045475992353348
50,0.0412133627658205
100,0.0310439229765044


==> tikzfig/data/RMSE_LoS_vs_M.txt <==
M,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
8,48.6381322957198,21.9626085150214,15.4113898305306,21.1221238817736,15.4113898305306,21.1221238817736,19.6914617778291,16.0345515731687,19.6914617778291,16.0345515731687,19.6661219706128
48,48.6381322957215,0.254139886769194,6.03203508774935,7.99311814805208,6.02599595401275,8.00163577872351,0.252127034640812,0.208688646119509,0.0551226080521534,0.0461182351638822,10.5779550604466
92,48.6381322957211,0.0881788975051893,0.233144072901219,0.170457981822487,0.124032369202151,0.142322589260075,0.19751175661931,0.202436352223612,0.0276841067538287,0.0265901132684646,0.222376143324893
132,48.6381322957206,0.0477285150641107,0.224582318544328,0.102857900978784,0.125234797209163,0.0994540617785183,0.196125418066781,0.201162575639914,0.0217131894285517,0.023633177079068,0.222579584827994
176,48.6381322957208,0.0321617804445154,0.21868834106691,0.122546213313335,0.0984652871646883,0.104822545035911,0.195428560902396,0.222402882062382,0.0200727129267841,0.0261212247414176,0.188778969977757
216,48.6381322957209,0.0226536580031645,0.233144072901219,0.083842033079002,0.0857315318816485,0.0833438280254039,0.195428560902396,0.198590513648179,0.0170738285740498,0.0184862163791034,0.148029657896817
260,48.63813229572,0.0206352650670117,0.231739081529059,0.0889778165137563,0.0876988404907572,0.0754114907816244,0.206295994978551,0.21355872839401,0.0171254002770296,0.0175492242629221,0.147691934778884
300,48.6381322957209,0.0132404634232823,0.209536749980461,0.0938329214737072,0.0756932907896172,0.0785254278254112,0.195428560902396,0.228671300558255,0.0144164623484795,0.017355425133353,0.143068978713333
344,48.63813229572,0.0118380082494672,0.207972336553055,0.0889778165137563,0.0619044914483731,0.0719929367465524,0.195428560902396,0.198590513648179,0.0129893037557883,0.0146129207029829,0.119871950765031
384,48.6381322957207,0.0100266970721341,0.219433746103729,0.083842033079002,0.0611016186053752,0.0683510132909933,0.195428560902396,0.198590513648179,0.0138877015466602,0.0121597534534987,0.111158452526618
428,48.6381322957207,0.0080324135377245,0.210314592938514,0.0783704101691784,0.0589989794313358,0.0629068731501404,0.195428560902396,0.198590513648179,0.0135013754207002,0.0149365045698797,0.105314736169364
468,48.6381322957202,0.0074992380017605,0.201593317069759,0.0724869358529524,0.0526359316488364,0.0678989860886687,0.195428560902396,0.198590513648179,0.0123066152741857,0.0124884030828061,0.113943148505819
512,48.6381322957206,0.00689903927995897,0.20078169009317,0.0783704101691784,0.052804243465725,0.0634061858429161,0.195428560902396,0.198590513648179,0.0113274526171371,0.0124448267577124,0.1035160860882
552,48.6381322957199,0.00594482867903694,0.196673320570119,0.0724869358529524,0.0471388542016101,0.0546463729158174,0.195428560902396,0.198590513648179,0.0115574363898819,0.0118891875973433,0.0978675862730126
596,48.6381322957205,0.00459143592492595,0.205603398658148,0.0724869358529524,0.0478609407986477,0.0562831803600484,0.195428560902396,0.198590513648179,0.0114605881001169,0.0133574088568788,0.0988406022752908
636,48.6381322957204,0.00459558412871003,0.198326881297302,0.0724869358529524,0.0426435237015177,0.0505182066394406,0.195428560902396,0.198590513648179,0.0103478174607938,0.0113474493132274,0.0862664139664258
680,48.6381322957203,0.00443021578493969,0.1916270454841,0.0724869358529524,0.0426875272241127,0.0511081375818184,0.195428560902396,0.198590513648179,0.00921069795086931,0.0100427092560138,0.0882602121270756
720,48.6381322957203,0.00416946952940802,0.195841304666708,0.0724869358529524,0.0419287027006207,0.0496894338833723,0.195428560902396,0.198590513648179,0.0111896508124005,0.0107620218429093,0.0834784596734499
764,48.63813229572,0.00348984350905206,0.19332377345273,0.0724869358529524,0.039577448418111,0.0422415343931225,0.195428560902396,0.198590513648179,0.0103271859850576,0.00958485141210582,0.0779465375872636
804,48.6381322957199,0.00344905689916976,0.198326881297302,0.0724869358529524,0.045765965142549,0.0486360752423028,0.195428560902396,0.198590513648179,0.00881566114293797,0.00968167959151065,0.0892314545380738
848,48.6381322957202,0.00296710111434311,0.189915159321019,0.0724869358529524,0.0401824105147649,0.044987074015093,0.195428560902396,0.198590513648179,0.00852484476357492,0.00896492143469732,0.0735295027245536
888,48.6381322957202,0.00281099776343401,0.195841304666707,0.0724869358529524,0.0397563477507395,0.0416980916252249,0.195428560902396,0.198590513648179,0.00899213839528919,0.010023760830005,0.0711877919285717
932,48.6381322957204,0.00267340093209566,0.195005738897704,0.0724869358529524,0.0372870815294017,0.0437641738683218,0.195428560902396,0.198590513648179,0.00918727709169956,0.00971001186059514,0.072863347534488
972,48.6381322957204,0.00243886459755655,0.192477279104532,0.0724869358529524,0.0378814960877196,0.0429260708886277,0.195428560902396,0.198590513648179,0.00795077226807942,0.00980199396648566,0.0761493128347611
1016,48.6381322957206,0.00226359746341575,0.188187701295517,0.0724869358529524,0.0343144975949989,0.0406735235138442,0.195428560902396,0.198590513648179,0.00902090413331893,0.0090930411546629,0.0671104794298177
1056,48.6381322957203,0.0022880388275562,0.187317998356731,0.0724869358529524,0.0360265031787426,0.042070534230454,0.195428560902396,0.198590513648179,0.00760896165208968,0.00821719765899333,0.0719974345145958
1100,48.6381322957204,0.00206504828611602,0.189915159321019,0.0724869358529524,0.0396832516477256,0.0411644590908228,0.195428560902396,0.198590513648179,0.00747529004613927,0.00822956598968639,0.0732507943077253
1140,48.6381322957203,0.00200539262336965,0.189915159321019,0.0724869358529524,0.0345815787374294,0.0393810055115163,0.195428560902396,0.198590513648179,0.00836398542302451,0.00898610549311885,0.0708221501460355
1184,48.6381322957201,0.00171511754518757,0.190773022596086,0.0724869358529524,0.0347100614660581,0.0386415822412648,0.195428560902396,0.198590513648179,0.00773987499826869,0.00868224317024536,0.0676964182605495
1224,48.6381322957205,0.00169459081625163,0.188187701295517,0.0724869358529524,0.0317158818661573,0.0352771736193133,0.195428560902396,0.198590513648179,0.00783918034943537,0.00930530624336973,0.0609925459415451
1268,48.63813229572,0.00175877828820895,0.188187701295517,0.0724869358529524,0.0337122227378186,0.0362587825802012,0.195428560902396,0.198590513648179,0.007718845412226,0.00774399162706502,0.0633866633386376
1308,48.6381322957207,0.00171623719238703,0.188187701295517,0.0724869358529524,0.0329798847821713,0.034986290413419,0.195428560902396,0.198590513648179,0.00724347975352245,0.00798551245609886,0.061894733983044
1352,48.6381322957205,0.00150339267313539,0.1916270454841,0.0724869358529524,0.0339044774680018,0.0365776240204287,0.195428560902396,0.198590513648179,0.00764277772560625,0.0077137475116365,0.0660444651260753
1392,48.6381322957204,0.00144466718710804,0.189053403379599,0.0724869358529524,0.0301302173918242,0.0331184597260522,0.195428560902396,0.198590513648179,0.00627599348422176,0.0077119873654642,0.0579602957603376
1436,48.6381322957199,0.00116510099965242,0.186444238575113,0.0724869358529524,0.0294245585267627,0.0325293602828603,0.195428560902396,0.198590513648179,0.00666054868135276,0.00729319544419343,0.0546185505247309
1476,48.6381322957201,0.00127264088031583,0.186444238575113,0.0724869358529524,0.0309667709453258,0.0336338635386895,0.195428560902396,0.198590513648179,0.0069797861857001,0.00732342364007347,0.0627841518813668
1520,48.6381322957204,0.00117034484293721,0.186444238575113,0.0724869358529524,0.0298951317183293,0.0339382815699618,0.195428560902396,0.198590513648179,0.00635464397192036,0.00635565914108826,0.0577120121540651
1560,48.63813229572,0.00117469569720207,0.188187701295517,0.0724869358529524,0.0293378861634999,0.0344556553520376,0.195428560902396,0.198590513648179,0.00564009571172353,0.00719289230700794,0.0624009373575737
1604,48.6381322957204,0.00117155744998461,0.186444238575113,0.0724869358529524,0.0303585583483133,0.0328361361123845,0.195428560902396,0.198590513648179,0.00679027743555794,0.00634961296752895,0.0588502035004736
1648,48.6381322957203,0.00108806851154425,0.186444238575113,0.0724869358529524,0.0310999563213952,0.0353820342592685,0.195428560902396,0.198590513648179,0.00582248790039708,0.00735732425619498,0.0627537082984252


==> tikzfig/data/RMSE_LoS_vs_PWR.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957205,1.06600233500921,16.5068334062685,22.8202937053561,16.5063787579436,22.8347904876867,19.4177035884735,17.1134829228738,19.407607306076,17.1147370417,32.5896883146859
-19,48.6381322957205,0.950088718927392,16.5043660936909,22.8203302225314,16.5052387983533,22.8357863365079,19.5556503656548,17.2649851202028,19.5464756846672,17.2674932986898,32.4346401013066
-18,48.6381322957205,0.846779202274657,16.4922411313348,22.8897565074365,16.4928210824376,22.9049702292363,19.2908682141379,17.1730999975987,19.2800032833092,17.1758385067104,32.4460490491117
-17,48.6381322957205,0.754702672114148,16.4369692315977,22.85261684541,16.4373510862216,22.8675922923045,19.1999340840949,17.0161372332751,19.1911671660342,17.0206902241393,32.3740012700839
-16,48.6381322957205,0.672636618833533,16.5247841722698,22.8974417034818,16.5283736471076,22.9115871962644,19.0989569965059,16.7413690368951,19.0895302330701,16.7457199602624,32.3345229319946
-15,48.6381322957205,0.599494674382427,16.5520394041656,22.8209994037346,16.5556023293118,22.835618231639,18.7106438325737,16.6242636895252,18.7037400619778,16.6302364890268,33.3011150399535
-14,48.6381322957205,0.534306169809117,16.6654459266686,22.7833213084102,16.6715853476465,22.7972502523684,18.3479934091474,16.2156116254081,18.3408833840741,16.2231273215111,35.3456276539123
-13,48.6381322957205,0.476206527283433,16.7324068558801,22.8323928215216,16.7388766807677,22.843173003325,18.1048870603582,15.7828170913748,18.1030918110402,15.7899741152918,36.0035235499881
-12,48.6381322957205,0.424422337125723,16.7341756852308,22.8440514500262,16.7402312336171,22.8540537827859,17.6954879701523,15.2475850374407,17.6971490063798,15.253343921681,27.8493610094767
-11,48.6381322957205,0.378270017313038,16.6839406205064,22.9171668187115,16.687069223952,22.926980874105,16.5501920344265,14.6160375612791,16.5577846084412,14.6300532815134,27.9715070628934
-10,48.6381322957205,0.337136326944764,16.7421852381885,22.9257481318194,16.7417594296038,22.9378639039533,15.2814240846823,13.7319118633594,15.2900344951349,13.7372521672548,27.2965108898328
-9,48.6381322957205,0.300474828547111,16.7895094725409,22.8271026071395,16.789238765504,22.8388900594349,13.4316470681278,12.4315181118883,13.437219647601,12.4341064532817,26.800010621256
-8,48.6381322957205,0.26780075070675,16.7001645606534,22.7249987355403,16.6995045163657,22.7369623647914,11.0270404895825,11.0371936685985,11.0321142511151,11.031551428086,26.2542359485936
-7,48.6381322957205,0.238678846238929,16.7491436979621,22.5919723321476,16.749680509106,22.6046473301668,7.61649138065544,8.17645543894494,7.6082885572758,8.17647828434014,25.5791168749823
-6,48.6381322957205,0.212724519012974,16.7352283717422,22.4442749372543,16.7357591135574,22.4590645819468,5.76177890643519,6.5532872412113,5.75904228467813,6.55417378904927,24.1060646658792
-5,48.6381322957205,0.189591592184574,16.5203921515696,22.4136410577089,16.5220997286585,22.4258326668328,2.46060018816348,3.03876178669523,2.46542841658109,3.03448089651831,24.9042528911518
-4,48.6381322957205,0.168975373106445,16.6728468520109,22.4167100447996,16.6753999153188,22.4253782596322,0.409902360676921,1.69633682127375,0.370322368567581,1.68699592387854,23.9128639110886
-3,48.6381322957205,0.150624338916447,16.4447658495867,22.4155888371091,16.4440785214378,22.420456571018,0.321862056125333,1.65367633078016,0.255603727385642,1.64313469614026,23.988220410222
-2,48.6381322957205,0.134223618766715,15.9868945463206,22.2362024721105,15.9917800107356,22.2395468772264,0.237833359545242,0.250393376600662,0.121591562462238,0.148716635259776,23.3345492383326
-1,48.6381322957205,0.119628348440017,15.5764556393037,22.0899517307531,15.5801098593855,22.0976604503379,0.236298725609361,0.245651616238912,0.105735563960413,0.127989931108939,22.8092934031969
0,48.6381322957205,0.106619237580196,15.2203419290262,21.4295549663937,15.2176797564294,21.4415075382446,0.232808815450962,0.243901397675904,0.0926560774557958,0.113075520930931,22.1527505660702
1,48.6381322957205,0.0950262951181907,14.5424062421575,20.6926132622027,14.5411547555678,20.7072321594787,0.230452849341742,0.24142977676069,0.0820054437209706,0.0997850718328344,21.4793828392751
2,48.6381322957205,0.084693532689967,13.5613284080645,19.0659093869911,13.5592615070994,19.0778653232646,0.226069818867569,0.239648726961331,0.0726697794475767,0.0877996640382978,21.2384920285901
3,48.6381322957205,0.0754852016556514,12.6799623647156,17.1051899043405,12.6858260396986,17.1131111238602,0.220777717720605,0.235683045284593,0.064663085279712,0.0777723770997348,21.3269530951851
4,48.6381322957205,0.0672777455622612,10.9260569986359,14.7820646469489,10.9363847959489,14.7894712952215,0.217457035448345,0.231279308154764,0.0575364048427224,0.0686951416621931,16.4834055673474
5,48.6381322957205,0.0599635229675572,9.47673968516102,12.119296802584,9.48995245733744,12.1223178665382,0.214509274128274,0.227544432662031,0.0512708928732956,0.0607853800205314,13.5124780337239
6,48.6381322957204,0.0534442659214316,6.46357143413557,8.67697639365193,6.47545221401219,8.68531759277681,0.208052052939062,0.222595427686434,0.0457430253335655,0.0536999791706162,9.8812698010953
7,48.6381322957204,0.0476351957220092,3.62489844623305,6.39172855744289,3.62144669828565,6.38871811615862,0.204079674537251,0.21949442997684,0.0405958488008565,0.0476686203752857,5.32288331140178
8,48.6381322957204,0.0424582774671518,1.74950921677236,3.42239970370904,1.74836077623927,3.43054331901332,0.20048260568761,0.215952587852758,0.0364541980636866,0.042094404550904,2.99848515955267
9,48.6381322957204,0.0378436047877873,0.90965061286958,1.77813202123077,0.882045496276105,1.78376230523308,0.198659648633853,0.213959564936398,0.0325290160632726,0.0373981668697521,1.30614470302379
10,48.6381322957204,0.033731549826061,0.23760947640262,0.186496093593204,0.142794128613953,0.141616854891248,0.197741868104207,0.210731525386507,0.0288600639274586,0.0332586799989126,0.26949601721554
11,48.6381322957204,0.0300670974276162,0.229852400784828,0.158262791631315,0.125443289610777,0.126626734703456,0.196357154212332,0.207865872884852,0.0256929908758135,0.0295751289796098,0.239101152138862
12,48.6381322957204,0.0268020985328486,0.227950105034339,0.136949723667068,0.110662563206909,0.111972270997167,0.195428560902396,0.2057945488531,0.0229087341898964,0.02630241197481,0.20886451269171
13,48.6381322957204,0.0238922967902659,0.222145499844173,0.123308416296478,0.0978853667592876,0.100373377805931,0.195428560902396,0.202436352223612,0.0204082268251165,0.023403168218214,0.186302402881189
14,48.6381322957203,0.0212997374007966,0.216185096195063,0.0999401700015457,0.0874524788092029,0.0886676768186218,0.195428560902396,0.201162575639914,0.0181994802688605,0.0208286784139519,0.165538454277001
15,48.6381322957203,0.0189900660156177,0.211089569646185,0.0838420330790021,0.0780244983399866,0.0781157825706269,0.195428560902396,0.200736187279669,0.0162275648674021,0.0185401956544097,0.146697395467609
16,48.6381322957202,0.0169322912570671,0.205867960134534,0.0724869358529524,0.0697928037453691,0.0691947356538084,0.195428560902396,0.199021499003384,0.0144681745703922,0.0165064856968941,0.130518064310636
17,48.6381322957202,0.015098497618728,0.203741849526726,0.0724869358529524,0.062147926614981,0.0612916738337728,0.195428560902396,0.198590513648179,0.01291583427261,0.0146829653211992,0.115909370817871
18,48.6381322957202,0.0134662900845973,0.197226047885218,0.0724869358529524,0.0553798399958485,0.0542721866128855,0.195428560902396,0.198590513648179,0.0114907766179364,0.0131239774107817,0.102919012325606
19,48.6381322957202,0.0120114153765784,0.193886049839456,0.0724869358529524,0.0491774082891279,0.0482008738254409,0.195428560902396,0.198590513648179,0.0102681264771627,0.0116885813131006,0.0912971074599605
20,48.6381322957201,0.0107165094101418,0.191058121053829,0.0724869358529524,0.0437652903677742,0.0428383838217287,0.195428560902396,0.198590513648179,0.0091570047717228,0.0104081914061363,0.0813205801675841
21,48.6381322957201,0.00956416400450299,0.191058121053829,0.0724869358529524,0.0392162196468771,0.0380039392324613,0.195428560902396,0.198590513648179,0.00815739154700236,0.00926943714932156,0.0729003694231523
22,48.6381322957201,0.00853856010436433,0.189341091154515,0.0724869358529524,0.0348705257031729,0.0337656336194998,0.195428560902396,0.198590513648179,0.00726186725437954,0.00825692016962122,0.0646940394130738
23,48.63813229572,0.00762597228054686,0.187608347305084,0.0724869358529524,0.0309776974083387,0.0300111942450335,0.195428560902396,0.198590513648179,0.00645495254648269,0.00735286215567425,0.0573250228501139
24,48.63813229572,0.00681533900081437,0.185859450008623,0.0724869358529524,0.02750839756405,0.0267848507653715,0.195428560902396,0.198590513648179,0.0057476438489384,0.00654874453798637,0.0508883199063655
25,48.63813229572,0.00609453111138341,0.185272815645367,0.0724869358529524,0.0244753571831061,0.0239161515575254,0.195428560902396,0.198590513648179,0.00512591071316235,0.00583327686458658,0.045265437513333
26,48.63813229572,0.00545516813850396,0.184684317896286,0.0724869358529524,0.0218134535436746,0.0213126048769001,0.195428560902396,0.198590513648179,0.00457038819398749,0.00519648586826643,0.0403143189050191
27,48.6381322957199,0.00488673822740649,0.184684317896286,0.0724869358529524,0.0194411743614468,0.0189947546227388,0.195428560902396,0.198590513648179,0.0040741104462177,0.00462982571056405,0.0359115034838089
28,48.6381322957199,0.004384088032436,0.184684317896286,0.0724869358529524,0.0173287806836793,0.0169277840878913,0.195428560902396,0.198590513648179,0.00363228404540982,0.00412526326275434,0.0319880572525736
29,48.6381322957198,0.00393976363137233,0.184684317896286,0.0724869358529524,0.0154418283459059,0.01508847068112,0.195428560902396,0.198590513648179,0.00323698806904043,0.00367614027589484,0.0284983118207574
30,48.6381322957197,0.0035462865963352,0.184684317896286,0.0724869358529524,0.0137638206199605,0.013429115263274,0.195428560902396,0.198590513648179,0.00288471846250283,0.00327597183689244,0.0253926186869749
31,48.6381322957196,0.00319988636405712,0.184684317896286,0.0724869358529524,0.0122770267549508,0.0119747459189706,0.195428560902396,0.198590513648179,0.00257079695885239,0.00291940937547203,0.0226343886141893
32,48.6381322957195,0.00289485837370316,0.184684317896286,0.0724869358529524,0.010951198566136,0.0106665340827245,0.195428560902396,0.198590513648179,0.0022910586640093,0.00260168990895062,0.0201596599192273
33,48.6381322957193,0.00262823169419392,0.184684317896286,0.0724869358529524,0.00976572667246674,0.0095132335843031,0.195428560902396,0.198590513648179,0.00204178597855224,0.00231857227663283,0.0179634677613222
34,48.638132295719,0.00239521442776689,0.184684317896286,0.0724869358529524,0.00870737129532061,0.00848459772805165,0.195428560902396,0.198590513648179,0.00181966174739385,0.00206628064155619,0.0160071876079378
35,48.6381322957189,0.00219381473966375,0.184684317896286,0.0724869358529524,0.00776280288952611,0.00756017056587266,0.195428560902396,0.198590513648179,0.00162172286611608,0.00184145271071148,0.0142629607642026
36,48.6381322957188,0.002017351139098,0.184684317896286,0.0724869358529524,0.00691784739357103,0.0067349406776219,0.195428560902396,0.198590513648179,0.00144503401590582,0.00164103163806544,0.012709798253724
37,48.6381322957185,0.00186653654480943,0.184684317896286,0.0724869358529524,0.00616413937447109,0.00600054674270641,0.195428560902396,0.198590513648179,0.00128807086707646,0.00146251069353074,0.0113260474263573
38,48.6381322957182,0.00173743579955822,0.184684317896286,0.0724869358529524,0.0054911269904035,0.00534626363568333,0.195428560902396,0.198590513648179,0.00114759317536226,0.00130365188468756,0.0100925523289475
39,48.638132295718,0.00162684541864197,0.184684317896286,0.0724869358529524,0.00488718061396833,0.00476325309960878,0.195428560902396,0.198590513648179,0.00102274033622713,0.00116187793104056,0.00899586399460228
40,48.6381322957178,0.00153444109590452,0.184684317896286,0.0724869358529524,0.00435600620932484,0.00424424486045074,0.195428560902396,0.198590513648179,0.000912057540676975,0.00103528387793241,0.00801699079615084


==> tikzfig/data/RMSE_LoS_vs_kappa_MPC.txt <==
kappa,pos
0.1,31.5374922611235
0.2,22.9426037969991
0.3,20.3481632097275
0.4,19.2881638254494
0.5,16.2918480890701
1,9.66765365508889
2,0.320064485099992
3,0.272286485169388
4,0.247759993695692
5,0.233450733214629
10,0.200318642663133
20,0.182555548478692
30,0.176198675224974
40,0.173036470228169
50,0.171195350070493
100,0.167586588871888


==> tikzfig/data/RMSE_det_LoS_AppGLRT_App1.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957203,0.962504350115003,16.5931385934935,21.8482693754481,16.6045597081128,21.8408470229736,18.254963224585,17.1391657340028,18.2590519044799,17.1424456259319,33.4769387415005
-19,48.6381322957203,0.857855196756893,16.5786816522874,21.8336262571806,16.5906954456902,21.8256822172592,18.1420001429405,17.090451799532,18.1441190268714,17.0925441562445,33.9576839594894
-18,48.6381322957203,0.764582583282067,16.6352578096982,21.8783086530756,16.6448281043351,21.871216182618,18.2590654131529,17.0987896472656,18.2561237203882,17.0993986691809,33.8924900764662
-17,48.6381322957203,0.681449242001782,16.6234269908638,21.9097473441192,16.6349171622513,21.9015544045074,18.1407047599163,17.0646404110353,18.1395150016795,17.0665079467928,33.8376693506865
-16,48.6381322957203,0.607353269842567,16.5388145904415,21.8765864451728,16.5494044290615,21.8672003901461,17.9176122144195,17.154852152028,17.9156897796425,17.1577410071726,33.6704094229883
-15,48.6381322957203,0.541313375992432,16.6105054858951,21.9140747844168,16.6208993481566,21.9023870986666,17.7959101410434,17.0951377634104,17.7943761601357,17.098333355296,32.0339670947656
-14,48.6381322957203,0.482453314729054,16.5648994110122,21.9468893464381,16.5751504411897,21.9348813373715,17.5620283574563,16.7131457082252,17.5619532299605,16.7145475574096,25.5591854703758
-13,48.6381322957203,0.429992178816391,16.6207049754788,21.9689769032339,16.6301358682057,21.9594104203093,17.4140357189461,16.3923828751142,17.4143876536328,16.3924948917018,36.2704320697229
-12,48.6381322957203,0.383234773595375,16.6077854216334,21.8915257240415,16.6175299973919,21.8816198449582,17.1373808804784,15.9895814191288,17.1372681139858,15.9832931165592,36.6524563891804
-11,48.6381322957203,0.341561717605251,16.5127502138563,21.9689513137981,16.5239563670592,21.9599963529138,16.4310549175916,15.1677515709554,16.4272556555912,15.1587554397684,35.8915860107568
-10,48.6381322957203,0.304418964040396,16.5708138017697,21.9693498045608,16.5817313471576,21.9586728054367,15.3494947694638,14.3539916404302,15.3482553919893,14.3460024974725,25.5671169212781
-9,48.6381322957203,0.271315502767214,16.5042095596651,21.8857597177218,16.5147875004859,21.8743447363383,13.7960942685206,12.8204070767878,13.7971494493206,12.8142313375551,25.5652374548739
-8,48.6381322957203,0.241810552814457,16.6045696993382,21.854284352167,16.612043866333,21.8412354168205,11.3614954190095,10.7683723534537,11.3620369008789,10.7623178098458,22.8343776513067
-7,48.6381322957203,0.215513985286727,16.6596071275889,21.9861609101441,16.6701652527879,21.9724892221505,9.05376470075354,8.7509953651188,9.05562645444047,8.75183094676783,24.4669011779427
-6,48.6381322957203,0.192077419407296,16.5269820547197,22.0659679226823,16.5377499737135,22.0544397330844,6.0606865065942,5.62768211342133,6.06700730528253,5.62824536134944,24.3301872282506
-5,48.6381322957203,0.171188755927698,16.5754044346154,22.1362625158374,16.5888122721413,22.1241417389979,3.76819195704251,3.61615022941572,3.76775016280211,3.61457288374538,24.8850171496631
-4,48.6381322957203,0.152571746418363,16.3755711230116,21.9220444870709,16.3899608584444,21.9104057305468,1.94875499838578,1.18993163557473,1.94081209002419,1.16913333747048,25.3188701166326
-3,48.6381322957203,0.135980079972608,16.3864362689589,21.8927674169451,16.4027050989543,21.8834698148806,0.809883791156009,0.341453819367953,0.780507541351228,0.280019794211143,25.3727250953591
-2,48.6381322957203,0.12119071897489,16.0082828011027,21.7359082610448,16.0248498850262,21.7298218914633,0.234986406872473,0.240505276917162,0.115018537057429,0.141520590431503,25.4758560295989
-1,48.6381322957204,0.10801044592124,15.7644834473615,21.2629244058494,15.780235179533,21.2568148205578,0.232417812903159,0.239863151206871,0.101133741865316,0.124371238031065,24.4345371415573
0,48.6381322957204,0.0962632586757093,15.24724852182,20.6344759021602,15.2586288561434,20.6290441644074,0.230294927974828,0.238573714961787,0.0892173880899322,0.109713472344704,23.9341819294229
1,48.6381322957204,0.0857931115611727,14.6959526713891,19.6510354489955,14.7040366681059,19.6493269947616,0.226712616936073,0.23662638634847,0.0788793365569742,0.0969924293699786,23.8759634539399
2,48.6381322957204,0.0764627245939442,14.1545296655126,18.78662845224,14.1608622279355,18.7900833221468,0.224292625594447,0.235537580553119,0.0698533992162574,0.0858722851029923,22.6667326755883
3,48.6381322957204,0.0681466106785486,13.3612059115936,17.4599635015848,13.3636796890235,17.4649808862121,0.219869529695537,0.233784944064386,0.0619383328884621,0.0761105617938281,21.4031845301954
4,48.6381322957204,0.0607340690831586,12.2344652415021,15.6978677269462,12.2381412251802,15.7026351284468,0.217624272967837,0.231131071902382,0.0549744577853288,0.0675169193446336,19.5767518703698
5,48.6381322957204,0.054128679336912,9.95186599443844,13.1390089005128,9.95866640318683,13.1484824367121,0.215861816997387,0.227092119832632,0.04883177768963,0.0599357257475936,14.1330884724647
6,48.6381322957204,0.0482410225200883,7.09586312375843,9.9423813862135,7.09455124236612,9.94146270177557,0.213062789752847,0.223900346744321,0.0434025186824369,0.0532366977681926,9.96732460592844
7,48.6381322957204,0.0429932338327841,4.51068947048593,6.6511238929907,4.50801615417479,6.65171528322906,0.209706687925607,0.22112787612552,0.0385961689493225,0.0473094032124873,6.4295899456326
8,48.6381322957204,0.0383169393869748,3.30217646366017,3.6502785992709,3.28710190105181,3.63514448677179,0.205766255221307,0.217612621438254,0.0343358596717793,0.042059223970225,3.71663001666402
9,48.6381322957204,0.0341488357038558,0.345798918333323,0.711523700113763,0.290248975442274,0.691369662933798,0.204168789286288,0.213799320499319,0.0305556889389017,0.0374046324602849,0.805333309472662
10,48.6381322957204,0.0304341968355065,0.236938698642104,0.196039732642002,0.140873855312596,0.159165364359536,0.201748875126657,0.211624144869241,0.0271987950735372,0.033274915383865,0.287682122841782
11,48.6381322957204,0.0271230350722512,0.23472301974999,0.178005843546665,0.124199620800806,0.139891539081189,0.199025575826122,0.209180756678527,0.024215852992628,0.0296085457900414,0.252955864131734
12,48.6381322957204,0.0241724755694379,0.226031800027747,0.158542798807826,0.109812485684823,0.123381101054884,0.196819807964945,0.206957044360099,0.0215637974673676,0.026351789670783,0.223006593130459
13,48.6381322957204,0.021542789426293,0.224872962285272,0.139482618992882,0.0973415094250671,0.109126426842827,0.195707601524767,0.204206291554712,0.0192049117988708,0.0234575267018942,0.197165927686021
14,48.6381322957204,0.0191991922708843,0.221064790123296,0.121819790400782,0.086438205687498,0.0967105892061684,0.195707601524767,0.201673051703721,0.0171060636584223,0.0208844309943519,0.174698463775952
15,48.6381322957204,0.0171109555362055,0.2168889170367,0.114301927769482,0.0768440592073255,0.0858278961343635,0.195428560902396,0.200394423375436,0.0152380675365015,0.0185960935225056,0.15502950866626
16,48.6381322957204,0.0152491082446297,0.211707508468231,0.0975431668999889,0.0683671227419276,0.0762476774782698,0.195428560902396,0.199365616466729,0.0135751009901043,0.0165603931302916,0.13772652416867
17,48.6381322957204,0.0135896175736077,0.204488502769851,0.077229580640699,0.0608575181461477,0.0677882520261241,0.195428560902396,0.198590513648179,0.0120944535454631,0.0147490462304163,0.12245296646156
18,48.6381322957204,0.0121111026722732,0.201593317069759,0.0748958076106009,0.0541930843839659,0.0603017985690224,0.195428560902396,0.198590513648179,0.0107758615279329,0.0131369671652745,0.108937895909142
19,48.6381322957204,0.0107933116489767,0.197336407569641,0.0724869358529525,0.0482715128882246,0.0536653877528501,0.195428560902396,0.198590513648179,0.00960146625843645,0.0117019681329787,0.0969576348138761
20,48.6381322957204,0.00961884681575596,0.193661335186479,0.0724869358529525,0.0430054276526362,0.0477751669384881,0.195428560902396,0.198590513648179,0.00855540059283363,0.0104243967008809,0.086323890076516
21,48.6381322957204,0.00857236128042481,0.190601758828041,0.0724869358529525,0.0383193133694748,0.0425422890399036,0.195428560902396,0.198590513648179,0.00762354344761203,0.00928684259534957,0.0768760173687941
22,48.6381322957204,0.00763987373247185,0.187840303328874,0.0724869358529525,0.0341473986001813,0.0378900003905633,0.195428560902396,0.198590513648179,0.00679336540157388,0.00827380843271452,0.0684754988731972
23,48.6381322957204,0.00680885328802048,0.186093585955148,0.0724869358529525,0.0304319745339019,0.0337516227601474,0.195428560902396,0.198590513648179,0.00605373384263814,0.00737163523078633,0.0610019955113157
24,48.6381322957204,0.00606842224539563,0.185390291022026,0.0724869358529525,0.0271222838142283,0.0300687749156092,0.195428560902396,0.198590513648179,0.00539472755937008,0.00656814945895573,0.0543503042386099
25,48.6381322957204,0.00540887977176962,0.1850376411464,0.0724869358529525,0.0241734596597705,0.0267902382634206,0.195428560902396,0.198590513648179,0.0048075611709001,0.00585241985075949,0.0484281156837877
26,48.6381322957204,0.00482080670225226,0.184684317896286,0.0724869358529525,0.0215458016335324,0.0238708876408355,0.195428560902396,0.198590513648179,0.00428432059553958,0.0052147195545434,0.0431540831808721
27,48.6381322957205,0.00429713420519961,0.184684317896286,0.0724869358529525,0.0192041078910038,0.0212708440046142,0.195428560902396,0.198590513648179,0.0038181034367012,0.0046466931591387,0.0384563520626998
28,48.6381322957205,0.00383038597010462,0.184684317896286,0.0724869358529525,0.0171170976528181,0.0189548180456378,0.195428560902396,0.198590513648179,0.0034026485426243,0.00414067148159301,0.034271314746811
29,48.6381322957205,0.0034149575346486,0.184684317896286,0.0724869358529525,0.0152569810206499,0.0168915400473503,0.195428560902396,0.198590513648179,0.00303242544561518,0.00368979523248979,0.0305425984832006
30,48.6381322957205,0.00304495922901005,0.184684317896286,0.0724869358529525,0.0135990298603982,0.0150532435938407,0.195428560902396,0.198590513648179,0.00270250059862479,0.00328805412485538,0.0272201425440806
31,48.6381322957206,0.0027156065483596,0.184684317896286,0.0724869358529525,0.0121212407384909,0.0134152941887054,0.195428560902396,0.198590513648179,0.00240849911179239,0.0029300980874785,0.0242594644436855
32,48.6381322957206,0.00242268157271651,0.184684317896286,0.0724869358529525,0.0108040052127478,0.01195575299323,0.195428560902396,0.198590513648179,0.00214648851709723,0.00261117539160394,0.021621074520992
33,48.6381322957206,0.00216148066083705,0.184684317896286,0.0724869358529525,0.0096298783362552,0.0106551403415123,0.195428560902396,0.198590513648179,0.00191299041724532,0.00232698470212908,0.0192697893917102
34,48.6381322957207,0.00192982918069583,0.184684317896286,0.0724869358529525,0.00858330928207616,0.00949610644527944,0.195428560902396,0.198590513648179,0.00170489941007403,0.00207376349383078,0.0171743051481134
35,48.6381322957207,0.00172396334527516,0.184684317896286,0.0724869358529525,0.00765044153102187,0.00846321038088419,0.195428560902396,0.198590513648179,0.00151945414375384,0.00184810658208814,0.0153067556006567
36,48.6381322957208,0.00154003339145826,0.184684317896286,0.0724869358529525,0.00681892610102947,0.00754270644048349,0.195428560902396,0.198590513648179,0.00135417643397581,0.00164699445723058,0.013642308262904
37,48.6381322957209,0.00137708887209359,0.184684317896286,0.0724869358529525,0.00607776140828409,0.0067223483029406,0.195428560902396,0.198590513648179,0.00120688647461315,0.00146779288463105,0.0121588716734052
38,48.6381322957209,0.00123319219288942,0.184684317896286,0.0724869358529525,0.00541713045539327,0.00599123627996105,0.195428560902396,0.198590513648179,0.00107561809230195,0.00130809954910784,0.0108367489100448
39,48.638132295721,0.00110561619305455,0.184684317896286,0.0724869358529525,0.00482828554882712,0.00533964931837847,0.195428560902396,0.198590513648179,0.000958625333813613,0.00116591041075462,0.0096584128561093
40,48.6381322957211,0.000992834332452573,0.184684317896286,0.0724869358529525,0.00430343628648239,0.00475893150711108,0.195428560902396,0.198590513648179,0.000854364732663497,0.00103893301417091,0.00860814433950459


==> tikzfig/data/RMSE_det_LoS_AppGLRT_app2.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957203,0.962504423755965,16.5931385934935,21.8482693754481,16.6045597076386,21.8408470226933,18.254963224585,17.1391657340028,18.259051904016,17.1424456256408,33.476938732199
-19,48.6381322957203,0.857855323044192,16.5786816522874,21.8336262571806,16.5906954424806,21.8256822175937,18.1420001429405,17.090451799532,18.1441190272825,17.0925441566758,33.9576839665392
-18,48.6381322957203,0.764582358293294,16.6352578096982,21.8783086530756,16.644828104934,21.8712161826145,18.2590654131529,17.0987896472656,18.2561237199193,17.0993986687203,33.8924900792521
-17,48.6381322957203,0.681448766084057,16.6234269908638,21.9097473441192,16.6349171606687,21.9015544037646,18.1407047599163,17.0646404110353,18.1395150032946,17.0665079466872,33.8376693202533
-16,48.6381322957203,0.607353339629495,16.5388145904415,21.8765864451728,16.5494044286393,21.8672003903255,17.9176122144195,17.154852152028,17.9156897797243,17.1577410082159,33.6704094208584
-15,48.6381322957203,0.541313270709276,16.6105054858951,21.9140747844168,16.6208993474551,21.9023870986063,17.7959101410434,17.0951377634104,17.7943761593421,17.0983333548597,32.0339671082551
-14,48.6381322957203,0.482452956421181,16.5648994110122,21.9468893464381,16.5751504315961,21.9348812257033,17.5620283574563,16.7131457082252,17.5619532294648,16.7145475577594,25.559185610437
-13,48.6381322957203,0.429991910291835,16.6207049754788,21.9689769032339,16.6301358678914,21.9594104199348,17.4140357189461,16.3923828751142,17.4143875682909,16.3924948885013,36.2704308368157
-12,48.6381322957203,0.38323425121467,16.6077854216334,21.8915257240415,16.6175299975138,21.8816198469045,17.1373808804784,15.9895814191288,17.137268113012,15.9832931166751,36.6524572008794
-11,48.6381322957203,0.34156119290294,16.5127502138563,21.9689513137981,16.5239563679251,21.9599963528611,16.4310549175916,15.1677515709554,16.4272556572468,15.1587554415163,35.8915869917945
-10,48.6381322957203,0.304418892249422,16.5708138017697,21.9693498045608,16.5817313482067,21.9586728055701,15.3494947694638,14.3539916404302,15.3482553915342,14.3460024972664,25.5671169135607
-9,48.6381322957203,0.271314991843708,16.5042095596651,21.8857597177218,16.5147875001184,21.8743447367999,13.7960942685206,12.8204070767878,13.7971494523611,12.8142313372488,25.5652374324872
-8,48.6381322957203,0.24181086916108,16.6045696993382,21.854284352167,16.6120438660549,21.8412354173819,11.3614954190095,10.7683723534537,11.3620369021144,10.7623178101884,22.8343776455709
-7,48.6381322957203,0.215514131213095,16.6596071275889,21.9861609101441,16.6701656076401,21.9724893366353,9.05376470075354,8.7509953651188,9.05562645386465,8.75183094646773,24.4669013878452
-6,48.6381322957203,0.192077706378179,16.5269820547197,22.0659679226823,16.5377499736467,22.0544397328962,6.0606865065942,5.62768211342133,6.06700730546635,5.62824536182842,24.3301872407127
-5,48.6381322957203,0.171189109764355,16.5754044346154,22.1362625158374,16.5888122722472,22.1241417398157,3.76819195704251,3.61615022941572,3.76775016279307,3.61457288363906,24.8850175421085
-4,48.6381322957203,0.152572171133446,16.3755711230116,21.9220444870709,16.3899608584203,21.910405730571,1.94875499838578,1.18993163557473,1.94081208998294,1.16913333767964,25.3188704163947
-3,48.6381322957203,0.135979604640004,16.3864362689589,21.8927674169451,16.4027050993652,21.8834698138717,0.809883791156009,0.341453819367953,0.780507540177709,0.280019793561443,25.3727250900042
-2,48.6381322957203,0.121190820988534,16.0082828011027,21.7359082610448,16.0248476072439,21.729819194737,0.234986406872473,0.240505276917162,0.115018537120388,0.141520590599342,25.4758587391012
-1,48.6381322957204,0.108010241927156,15.7644834473615,21.2629244058494,15.7802351795749,21.2568148204209,0.232417812903159,0.239863151206871,0.101133741955949,0.124371237900577,24.4345366711418
0,48.6381322957204,0.0962628948046078,15.24724852182,20.6344759021602,15.2586288544336,20.6290441656085,0.230294927974828,0.238573714961787,0.0892173880496576,0.10971347248772,23.9341819351913
1,48.6381322957204,0.0857936752309791,14.6959526713891,19.6510354489955,14.7040366690911,19.649326996427,0.226712616936073,0.23662638634847,0.0788793363608911,0.0969924295895747,23.8759636901078
2,48.6381322957204,0.0764630759839702,14.1545296655126,18.78662845224,14.1608622284324,18.7900833217079,0.224292625594447,0.235537580553119,0.0698533989428553,0.0858722852411915,22.6667326543409
3,48.6381322957204,0.0681465941060463,13.3612059115936,17.4599635015848,13.3636796883794,17.4649808858331,0.219869529695537,0.233784944064386,0.061938332836272,0.0761105630648112,21.4031842542044
4,48.6381322957204,0.0607345788015944,12.2344652415021,15.6978677269462,12.2381412255054,15.7026351298163,0.217624272967837,0.231131071902382,0.0549744579412142,0.0675169195591109,19.5767518443883
5,48.6381322957204,0.0541284800105645,9.95186599443844,13.1390089005128,9.95866640478589,13.1484824372648,0.215861816997387,0.227092119832632,0.0488317779351716,0.0599357254996951,14.1330884717982
6,48.6381322957204,0.048240745418131,7.09586312375843,9.9423813862135,7.09455124125773,9.94146270061099,0.213062789752847,0.223900346744321,0.0434025189192054,0.0532366982491618,9.96732460450361
7,48.6381322957204,0.042993523994673,4.51068947048593,6.6511238929907,4.50801615481376,6.65171528401127,0.209706687925607,0.22112787612552,0.0385961688915347,0.0473094032227214,6.42958994472613
8,48.6381322957204,0.038316760463335,3.30217646366017,3.6502785992709,3.28710190183871,3.6351444875068,0.205766255221307,0.217612621438254,0.0343358596279688,0.0420592226764985,3.71663001644788
9,48.6381322957204,0.0341488484509642,0.345798918333323,0.711523700113763,0.290248974741292,0.691369662659142,0.204168789286288,0.213799320499319,0.0305556886347184,0.0374046322216902,0.805333311064129
10,48.6381322957204,0.0304335307885364,0.236938698642104,0.196039732642002,0.140873854663767,0.159165366836129,0.201748875126657,0.211624144869241,0.0271987951138563,0.0332749154787309,0.287682123013934
11,48.6381322957204,0.0271234013540616,0.23472301974999,0.178005843546665,0.124199620478382,0.139891537990066,0.199025575826122,0.209180756678527,0.0242158530229379,0.0296085456606221,0.25295586200671
12,48.6381322957204,0.0241725278726025,0.226031800027747,0.158542798807826,0.109812484717903,0.123381102070579,0.196819807964945,0.206957044360099,0.0215637975310035,0.0263517891820829,0.22300659227528
13,48.6381322957204,0.0215426950571707,0.224872962285272,0.139482618992882,0.0973415089198771,0.109126427006474,0.195707601524767,0.204206291554712,0.0192049118492387,0.0234575265661007,0.197165926675484
14,48.6381322957204,0.0191993727754786,0.221064790123296,0.121819790400782,0.0864382059661327,0.0967105900940077,0.195707601524767,0.201673051703721,0.0171060633894713,0.0208844315049132,0.174698465026002
15,48.6381322957204,0.0171105293602219,0.2168889170367,0.114301927769482,0.0768440607735543,0.0858278950907666,0.195428560902396,0.200394423375436,0.0152380680108217,0.0185960937190444,0.155029510981149
16,48.6381322957204,0.0152491178073956,0.211707508468231,0.0975431668999889,0.0683671236941234,0.0762476766342786,0.195428560902396,0.199365616466729,0.0135751008498536,0.0165603929545421,0.13772652556895
17,48.6381322957204,0.0135893271601641,0.204488502769851,0.077229580640699,0.0608575180494332,0.0677882532968561,0.195428560902396,0.198590513648179,0.0120944536574466,0.0147490461846412,0.122452967993519
18,48.6381322957204,0.0121106639650169,0.201593317069759,0.0748958076106009,0.054193084648238,0.0603017974596495,0.195428560902396,0.198590513648179,0.0107758616865492,0.013136967540545,0.108937895422234
19,48.6381322957204,0.0107933188758658,0.197336407569641,0.0724869358529525,0.0482715126690021,0.0536653873225728,0.195428560902396,0.198590513648179,0.0096014665217273,0.0117019683296215,0.0969576333759159
20,48.6381322957204,0.00961899377555313,0.193661335186479,0.0724869358529525,0.0430054287006308,0.0477751686729263,0.195428560902396,0.198590513648179,0.00855540076990302,0.0104243966477663,0.0863238944268215
21,48.6381322957204,0.00857232321602255,0.190601758828041,0.0724869358529525,0.0383193144020003,0.0425422872011792,0.195428560902396,0.198590513648179,0.00762354392430665,0.00928684316991158,0.0768760179829846
22,48.6381322957204,0.00763979639106086,0.187840303328874,0.0724869358529525,0.0341473989317002,0.0378900002800357,0.195428560902396,0.198590513648179,0.00679336536134898,0.00827380861643554,0.0684754992814694
23,48.6381322957204,0.00680895910011115,0.186093585955148,0.0724869358529525,0.0304319749100705,0.0337516225417296,0.195428560902396,0.198590513648179,0.00605373371228397,0.00737163437019032,0.0610019960960107
24,48.6381322957204,0.0060685988890634,0.185390291022026,0.0724869358529525,0.0271222844448583,0.0300687777044312,0.195428560902396,0.198590513648179,0.00539472771203109,0.00656815053142962,0.0543503088272872
25,48.6381322957204,0.00540885076903648,0.1850376411464,0.0724869358529525,0.0241734597381136,0.0267902416578292,0.195428560902396,0.198590513648179,0.00480756103835206,0.00585241899095802,0.0484281201698393
26,48.6381322957204,0.00482065281595155,0.184684317896286,0.0724869358529525,0.0215458020206884,0.0238708892416357,0.195428560902396,0.198590513648179,0.00428432019907381,0.00521471875791241,0.0431540861244976
27,48.6381322957205,0.00429724092185898,0.184684317896286,0.0724869358529525,0.0192041075451529,0.0212708436744529,0.195428560902396,0.198590513648179,0.00381810344614363,0.00464669369073009,0.03845635054897
28,48.6381322957205,0.00383072244863679,0.184684317896286,0.0724869358529525,0.0171170978882198,0.0189548178336557,0.195428560902396,0.198590513648179,0.00340264813912819,0.00414067122005608,0.0342713149020519
29,48.6381322957205,0.00341491763641082,0.184684317896286,0.0724869358529525,0.0152569806317316,0.0168915393750891,0.195428560902396,0.198590513648179,0.00303242568721107,0.00368979506011644,0.0305425968417119
30,48.6381322957205,0.00304528835942799,0.184684317896286,0.0724869358529525,0.0135990288517196,0.0150532435067853,0.195428560902396,0.198590513648179,0.00270250047852355,0.00328805462627654,0.0272201394520682
31,48.6381322957206,0.00271593264372981,0.184684317896286,0.0724869358529525,0.0121212407257622,0.0134152917152494,0.195428560902396,0.198590513648179,0.00240849946600255,0.00293009808127691,0.0242594616679437
32,48.6381322957206,0.00242257165719393,0.184684317896286,0.0724869358529525,0.0108040054539578,0.011955755303525,0.195428560902396,0.198590513648179,0.00214648841241964,0.00261117515381472,0.0216210778452436
33,48.6381322957206,0.00216176566180698,0.184684317896286,0.0724869358529525,0.00962987831332111,0.0106551419476004,0.195428560902396,0.198590513648179,0.00191299027802588,0.00232698428939361,0.0192697913264033
34,48.6381322957207,0.00192945882229604,0.184684317896286,0.0724869358529525,0.00858330996894277,0.00949610609612922,0.195428560902396,0.198590513648179,0.00170489930275189,0.0020737635869836,0.0171743063766539
35,48.6381322957207,0.00172354746536851,0.184684317896286,0.0724869358529525,0.00765044015243514,0.00846321054252259,0.195428560902396,0.198590513648179,0.00151945407848894,0.00184810656464963,0.0153067521268746
36,48.6381322957208,0.00154016959672771,0.184684317896286,0.0724869358529525,0.00681892642884216,0.0075427070837609,0.195428560902396,0.198590513648179,0.00135417636400581,0.00164699446116944,0.0136423098543704
37,48.6381322957209,0.00137746754314745,0.184684317896286,0.0724869358529525,0.00607776090131961,0.00672234812875512,0.195428560902396,0.198590513648179,0.00120688681273685,0.00146779290499548,0.0121588703862863
38,48.6381322957209,0.00123320932910735,0.184684317896286,0.0724869358529525,0.00541713103620565,0.00599123458138461,0.195428560902396,0.198590513648179,0.00107561807435328,0.00130809904007395,0.0108367485217697
39,48.638132295721,0.00110572363651356,0.184684317896286,0.0724869358529525,0.00482828471772834,0.00533964760597534,0.195428560902396,0.198590513648179,0.000958625457264874,0.00116591053803433,0.0096584086399473
40,48.6381322957211,0.000992568499816235,0.184684317896286,0.0724869358529525,0.00430343655833536,0.00475893408121813,0.195428560902396,0.198590513648179,0.000854364556383557,0.00103893301966607,0.00860814802028909


==> tikzfig/data/RMSE_det_LoS_GLRTinspired_App1.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957203,0.962504350115003,16.5931385934935,21.8482693754481,16.6045597081128,21.8408470229736,18.254963224585,17.1391657340028,18.2590519044799,17.1424456259319,33.4769387415005
-19,48.6381322957203,0.857855196756893,16.5786816522874,21.8336262571806,16.5906954456902,21.8256822172592,18.1420001429405,17.090451799532,18.1441190268714,17.0925441562445,33.9576839594894
-18,48.6381322957203,0.764582583282067,16.6352578096982,21.8783086530756,16.6448281043351,21.871216182618,18.2590654131529,17.0987896472656,18.2561237203882,17.0993986691809,33.8924900764662
-17,48.6381322957203,0.681449242001782,16.6234269908638,21.9097473441192,16.6349171622513,21.9015544045074,18.1407047599163,17.0646404110353,18.1395150016795,17.0665079467928,33.8376693506865
-16,48.6381322957203,0.607353269842567,16.5388145904415,21.8765864451728,16.5494044290615,21.8672003901461,17.9176122144195,17.154852152028,17.9156897796425,17.1577410071726,33.6704094229883
-15,48.6381322957203,0.541313375992432,16.6105054858951,21.9140747844168,16.6208993481566,21.9023870986666,17.7959101410434,17.0951377634104,17.7943761601357,17.098333355296,32.0339670947656
-14,48.6381322957203,0.482453314729054,16.5648994110122,21.9468893464381,16.5751504411897,21.9348813373715,17.5620283574563,16.7131457082252,17.5619532299605,16.7145475574096,25.5591854703758
-13,48.6381322957203,0.429992178816391,16.6207049754788,21.9689769032339,16.6301358682057,21.9594104203093,17.4140357189461,16.3923828751142,17.4143876536328,16.3924948917018,36.2704320697229
-12,48.6381322957203,0.383234773595375,16.6077854216334,21.8915257240415,16.6175299973919,21.8816198449582,17.1373808804784,15.9895814191288,17.1372681139858,15.9832931165592,36.6524563891804
-11,48.6381322957203,0.341561717605251,16.5127502138563,21.9689513137981,16.5239563670592,21.9599963529138,16.4310549175916,15.1677515709554,16.4272556555912,15.1587554397684,35.8915860107568
-10,48.6381322957203,0.304418964040396,16.5708138017697,21.9693498045608,16.5817313471576,21.9586728054367,15.3494947694638,14.3539916404302,15.3482553919893,14.3460024974725,25.5671169212781
-9,48.6381322957203,0.271315502767214,16.5042095596651,21.8857597177218,16.5147875004859,21.8743447363383,13.7960942685206,12.8204070767878,13.7971494493206,12.8142313375551,25.5652374548739
-8,48.6381322957203,0.241810552814457,16.6045696993382,21.854284352167,16.612043866333,21.8412354168205,11.3614954190095,10.7683723534537,11.3620369008789,10.7623178098458,22.8343776513067
-7,48.6381322957203,0.215513985286727,16.6596071275889,21.9861609101441,16.6701652527879,21.9724892221505,9.05376470075354,8.7509953651188,9.05562645444047,8.75183094676783,24.4669011779427
-6,48.6381322957203,0.192077419407296,16.5269820547197,22.0659679226823,16.5377499737135,22.0544397330844,6.0606865065942,5.62768211342133,6.06700730528253,5.62824536134944,24.3301872282506
-5,48.6381322957203,0.171188755927698,16.5754044346154,22.1362625158374,16.5888122721413,22.1241417389979,3.76819195704251,3.61615022941572,3.76775016280211,3.61457288374538,24.8850171496631
-4,48.6381322957203,0.152571746418363,16.3755711230116,21.9220444870709,16.3899608584444,21.9104057305468,1.94875499838578,1.18993163557473,1.94081209002419,1.16913333747048,25.3188701166326
-3,48.6381322957203,0.135980079972608,16.3864362689589,21.8927674169451,16.4027050989543,21.8834698148806,0.809883791156009,0.341453819367953,0.780507541351228,0.280019794211143,25.3727250953591
-2,48.6381322957203,0.12119071897489,16.0082828011027,21.7359082610448,16.0248498850262,21.7298218914633,0.234986406872473,0.240505276917162,0.115018537057429,0.141520590431503,25.4758560295989
-1,48.6381322957204,0.10801044592124,15.7644834473615,21.2629244058494,15.780235179533,21.2568148205578,0.232417812903159,0.239863151206871,0.101133741865316,0.124371238031065,24.4345371415573
0,48.6381322957204,0.0962632586757093,15.24724852182,20.6344759021602,15.2586288561434,20.6290441644074,0.230294927974828,0.238573714961787,0.0892173880899322,0.109713472344704,23.9341819294229
1,48.6381322957204,0.0857931115611727,14.6959526713891,19.6510354489955,14.7040366681059,19.6493269947616,0.226712616936073,0.23662638634847,0.0788793365569742,0.0969924293699786,23.8759634539399
2,48.6381322957204,0.0764627245939442,14.1545296655126,18.78662845224,14.1608622279355,18.7900833221468,0.224292625594447,0.235537580553119,0.0698533992162574,0.0858722851029923,22.6667326755883
3,48.6381322957204,0.0681466106785486,13.3612059115936,17.4599635015848,13.3636796890235,17.4649808862121,0.219869529695537,0.233784944064386,0.0619383328884621,0.0761105617938281,21.4031845301954
4,48.6381322957204,0.0607340690831586,12.2344652415021,15.6978677269462,12.2381412251802,15.7026351284468,0.217624272967837,0.231131071902382,0.0549744577853288,0.0675169193446336,19.5767518703698
5,48.6381322957204,0.054128679336912,9.95186599443844,13.1390089005128,9.95866640318683,13.1484824367121,0.215861816997387,0.227092119832632,0.04883177768963,0.0599357257475936,14.1330884724647
6,48.6381322957204,0.0482410225200883,7.09586312375843,9.9423813862135,7.09455124236612,9.94146270177557,0.213062789752847,0.223900346744321,0.0434025186824369,0.0532366977681926,9.96732460592844
7,48.6381322957204,0.0429932338327841,4.51068947048593,6.6511238929907,4.50801615417479,6.65171528322906,0.209706687925607,0.22112787612552,0.0385961689493225,0.0473094032124873,6.4295899456326
8,48.6381322957204,0.0383169393869748,3.30217646366017,3.6502785992709,3.28710190105181,3.63514448677179,0.205766255221307,0.217612621438254,0.0343358596717793,0.042059223970225,3.71663001666402
9,48.6381322957204,0.0341488357038558,0.345798918333323,0.711523700113763,0.290248975442274,0.691369662933798,0.204168789286288,0.213799320499319,0.0305556889389017,0.0374046324602849,0.805333309472662
10,48.6381322957204,0.0304341968355065,0.236938698642104,0.196039732642002,0.140873855312596,0.159165364359536,0.201748875126657,0.211624144869241,0.0271987950735372,0.033274915383865,0.287682122841782
11,48.6381322957204,0.0271230350722512,0.23472301974999,0.178005843546665,0.124199620800806,0.139891539081189,0.199025575826122,0.209180756678527,0.024215852992628,0.0296085457900414,0.252955864131734
12,48.6381322957204,0.0241724755694379,0.226031800027747,0.158542798807826,0.109812485684823,0.123381101054884,0.196819807964945,0.206957044360099,0.0215637974673676,0.026351789670783,0.223006593130459
13,48.6381322957204,0.021542789426293,0.224872962285272,0.139482618992882,0.0973415094250671,0.109126426842827,0.195707601524767,0.204206291554712,0.0192049117988708,0.0234575267018942,0.197165927686021
14,48.6381322957204,0.0191991922708843,0.221064790123296,0.121819790400782,0.086438205687498,0.0967105892061684,0.195707601524767,0.201673051703721,0.0171060636584223,0.0208844309943519,0.174698463775952
15,48.6381322957204,0.0171109555362055,0.2168889170367,0.114301927769482,0.0768440592073255,0.0858278961343635,0.195428560902396,0.200394423375436,0.0152380675365015,0.0185960935225056,0.15502950866626
16,48.6381322957204,0.0152491082446297,0.211707508468231,0.0975431668999889,0.0683671227419276,0.0762476774782698,0.195428560902396,0.199365616466729,0.0135751009901043,0.0165603931302916,0.13772652416867
17,48.6381322957204,0.0135896175736077,0.204488502769851,0.077229580640699,0.0608575181461477,0.0677882520261241,0.195428560902396,0.198590513648179,0.0120944535454631,0.0147490462304163,0.12245296646156
18,48.6381322957204,0.0121111026722732,0.201593317069759,0.0748958076106009,0.0541930843839659,0.0603017985690224,0.195428560902396,0.198590513648179,0.0107758615279329,0.0131369671652745,0.108937895909142
19,48.6381322957204,0.0107933116489767,0.197336407569641,0.0724869358529525,0.0482715128882246,0.0536653877528501,0.195428560902396,0.198590513648179,0.00960146625843645,0.0117019681329787,0.0969576348138761
20,48.6381322957204,0.00961884681575596,0.193661335186479,0.0724869358529525,0.0430054276526362,0.0477751669384881,0.195428560902396,0.198590513648179,0.00855540059283363,0.0104243967008809,0.086323890076516
21,48.6381322957204,0.00857236128042481,0.190601758828041,0.0724869358529525,0.0383193133694748,0.0425422890399036,0.195428560902396,0.198590513648179,0.00762354344761203,0.00928684259534957,0.0768760173687941
22,48.6381322957204,0.00763987373247185,0.187840303328874,0.0724869358529525,0.0341473986001813,0.0378900003905633,0.195428560902396,0.198590513648179,0.00679336540157388,0.00827380843271452,0.0684754988731972
23,48.6381322957204,0.00680885328802048,0.186093585955148,0.0724869358529525,0.0304319745339019,0.0337516227601474,0.195428560902396,0.198590513648179,0.00605373384263814,0.00737163523078633,0.0610019955113157
24,48.6381322957204,0.00606842224539563,0.185390291022026,0.0724869358529525,0.0271222838142283,0.0300687749156092,0.195428560902396,0.198590513648179,0.00539472755937008,0.00656814945895573,0.0543503042386099
25,48.6381322957204,0.00540887977176962,0.1850376411464,0.0724869358529525,0.0241734596597705,0.0267902382634206,0.195428560902396,0.198590513648179,0.0048075611709001,0.00585241985075949,0.0484281156837877
26,48.6381322957204,0.00482080670225226,0.184684317896286,0.0724869358529525,0.0215458016335324,0.0238708876408355,0.195428560902396,0.198590513648179,0.00428432059553958,0.0052147195545434,0.0431540831808721
27,48.6381322957205,0.00429713420519961,0.184684317896286,0.0724869358529525,0.0192041078910038,0.0212708440046142,0.195428560902396,0.198590513648179,0.0038181034367012,0.0046466931591387,0.0384563520626998
28,48.6381322957205,0.00383038597010462,0.184684317896286,0.0724869358529525,0.0171170976528181,0.0189548180456378,0.195428560902396,0.198590513648179,0.0034026485426243,0.00414067148159301,0.034271314746811
29,48.6381322957205,0.0034149575346486,0.184684317896286,0.0724869358529525,0.0152569810206499,0.0168915400473503,0.195428560902396,0.198590513648179,0.00303242544561518,0.00368979523248979,0.0305425984832006
30,48.6381322957205,0.00304495922901005,0.184684317896286,0.0724869358529525,0.0135990298603982,0.0150532435938407,0.195428560902396,0.198590513648179,0.00270250059862479,0.00328805412485538,0.0272201425440806
31,48.6381322957206,0.0027156065483596,0.184684317896286,0.0724869358529525,0.0121212407384909,0.0134152941887054,0.195428560902396,0.198590513648179,0.00240849911179239,0.0029300980874785,0.0242594644436855
32,48.6381322957206,0.00242268157271651,0.184684317896286,0.0724869358529525,0.0108040052127478,0.01195575299323,0.195428560902396,0.198590513648179,0.00214648851709723,0.00261117539160394,0.021621074520992
33,48.6381322957206,0.00216148066083705,0.184684317896286,0.0724869358529525,0.0096298783362552,0.0106551403415123,0.195428560902396,0.198590513648179,0.00191299041724532,0.00232698470212908,0.0192697893917102
34,48.6381322957207,0.00192982918069583,0.184684317896286,0.0724869358529525,0.00858330928207616,0.00949610644527944,0.195428560902396,0.198590513648179,0.00170489941007403,0.00207376349383078,0.0171743051481134
35,48.6381322957207,0.00172396334527516,0.184684317896286,0.0724869358529525,0.00765044153102187,0.00846321038088419,0.195428560902396,0.198590513648179,0.00151945414375384,0.00184810658208814,0.0153067556006567
36,48.6381322957208,0.00154003339145826,0.184684317896286,0.0724869358529525,0.00681892610102947,0.00754270644048349,0.195428560902396,0.198590513648179,0.00135417643397581,0.00164699445723058,0.013642308262904
37,48.6381322957209,0.00137708887209359,0.184684317896286,0.0724869358529525,0.00607776140828409,0.0067223483029406,0.195428560902396,0.198590513648179,0.00120688647461315,0.00146779288463105,0.0121588716734052
38,48.6381322957209,0.00123319219288942,0.184684317896286,0.0724869358529525,0.00541713045539327,0.00599123627996105,0.195428560902396,0.198590513648179,0.00107561809230195,0.00130809954910784,0.0108367489100448
39,48.638132295721,0.00110561619305455,0.184684317896286,0.0724869358529525,0.00482828554882712,0.00533964931837847,0.195428560902396,0.198590513648179,0.000958625333813613,0.00116591041075462,0.0096584128561093
40,48.6381322957211,0.000992834332452573,0.184684317896286,0.0724869358529525,0.00430343628648239,0.00475893150711108,0.195428560902396,0.198590513648179,0.000854364732663497,0.00103893301417091,0.00860814433950459


==> tikzfig/data/RMSE_det_LoS_GLRTinspired_app2.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48.6381322957203,0.962504423755965,16.5931385934935,21.8482693754481,16.6045597076386,21.8408470226933,18.254963224585,17.1391657340028,18.259051904016,17.1424456256408,33.476938732199
-19,48.6381322957203,0.857855323044192,16.5786816522874,21.8336262571806,16.5906954424806,21.8256822175937,18.1420001429405,17.090451799532,18.1441190272825,17.0925441566758,33.9576839665392
-18,48.6381322957203,0.764582358293294,16.6352578096982,21.8783086530756,16.644828104934,21.8712161826145,18.2590654131529,17.0987896472656,18.2561237199193,17.0993986687203,33.8924900792521
-17,48.6381322957203,0.681448766084057,16.6234269908638,21.9097473441192,16.6349171606687,21.9015544037646,18.1407047599163,17.0646404110353,18.1395150032946,17.0665079466872,33.8376693202533
-16,48.6381322957203,0.607353339629495,16.5388145904415,21.8765864451728,16.5494044286393,21.8672003903255,17.9176122144195,17.154852152028,17.9156897797243,17.1577410082159,33.6704094208584
-15,48.6381322957203,0.541313270709276,16.6105054858951,21.9140747844168,16.6208993474551,21.9023870986063,17.7959101410434,17.0951377634104,17.7943761593421,17.0983333548597,32.0339671082551
-14,48.6381322957203,0.482452956421181,16.5648994110122,21.9468893464381,16.5751504315961,21.9348812257033,17.5620283574563,16.7131457082252,17.5619532294648,16.7145475577594,25.559185610437
-13,48.6381322957203,0.429991910291835,16.6207049754788,21.9689769032339,16.6301358678914,21.9594104199348,17.4140357189461,16.3923828751142,17.4143875682909,16.3924948885013,36.2704308368157
-12,48.6381322957203,0.38323425121467,16.6077854216334,21.8915257240415,16.6175299975138,21.8816198469045,17.1373808804784,15.9895814191288,17.137268113012,15.9832931166751,36.6524572008794
-11,48.6381322957203,0.34156119290294,16.5127502138563,21.9689513137981,16.5239563679251,21.9599963528611,16.4310549175916,15.1677515709554,16.4272556572468,15.1587554415163,35.8915869917945
-10,48.6381322957203,0.304418892249422,16.5708138017697,21.9693498045608,16.5817313482067,21.9586728055701,15.3494947694638,14.3539916404302,15.3482553915342,14.3460024972664,25.5671169135607
-9,48.6381322957203,0.271314991843708,16.5042095596651,21.8857597177218,16.5147875001184,21.8743447367999,13.7960942685206,12.8204070767878,13.7971494523611,12.8142313372488,25.5652374324872
-8,48.6381322957203,0.24181086916108,16.6045696993382,21.854284352167,16.6120438660549,21.8412354173819,11.3614954190095,10.7683723534537,11.3620369021144,10.7623178101884,22.8343776455709
-7,48.6381322957203,0.215514131213095,16.6596071275889,21.9861609101441,16.6701656076401,21.9724893366353,9.05376470075354,8.7509953651188,9.05562645386465,8.75183094646773,24.4669013878452
-6,48.6381322957203,0.192077706378179,16.5269820547197,22.0659679226823,16.5377499736467,22.0544397328962,6.0606865065942,5.62768211342133,6.06700730546635,5.62824536182842,24.3301872407127
-5,48.6381322957203,0.171189109764355,16.5754044346154,22.1362625158374,16.5888122722472,22.1241417398157,3.76819195704251,3.61615022941572,3.76775016279307,3.61457288363906,24.8850175421085
-4,48.6381322957203,0.152572171133446,16.3755711230116,21.9220444870709,16.3899608584203,21.910405730571,1.94875499838578,1.18993163557473,1.94081208998294,1.16913333767964,25.3188704163947
-3,48.6381322957203,0.135979604640004,16.3864362689589,21.8927674169451,16.4027050993652,21.8834698138717,0.809883791156009,0.341453819367953,0.780507540177709,0.280019793561443,25.3727250900042
-2,48.6381322957203,0.121190820988534,16.0082828011027,21.7359082610448,16.0248476072439,21.729819194737,0.234986406872473,0.240505276917162,0.115018537120388,0.141520590599342,25.4758587391012
-1,48.6381322957204,0.108010241927156,15.7644834473615,21.2629244058494,15.7802351795749,21.2568148204209,0.232417812903159,0.239863151206871,0.101133741955949,0.124371237900577,24.4345366711418
0,48.6381322957204,0.0962628948046078,15.24724852182,20.6344759021602,15.2586288544336,20.6290441656085,0.230294927974828,0.238573714961787,0.0892173880496576,0.10971347248772,23.9341819351913
1,48.6381322957204,0.0857936752309791,14.6959526713891,19.6510354489955,14.7040366690911,19.649326996427,0.226712616936073,0.23662638634847,0.0788793363608911,0.0969924295895747,23.8759636901078
2,48.6381322957204,0.0764630759839702,14.1545296655126,18.78662845224,14.1608622284324,18.7900833217079,0.224292625594447,0.235537580553119,0.0698533989428553,0.0858722852411915,22.6667326543409
3,48.6381322957204,0.0681465941060463,13.3612059115936,17.4599635015848,13.3636796883794,17.4649808858331,0.219869529695537,0.233784944064386,0.061938332836272,0.0761105630648112,21.4031842542044
4,48.6381322957204,0.0607345788015944,12.2344652415021,15.6978677269462,12.2381412255054,15.7026351298163,0.217624272967837,0.231131071902382,0.0549744579412142,0.0675169195591109,19.5767518443883
5,48.6381322957204,0.0541284800105645,9.95186599443844,13.1390089005128,9.95866640478589,13.1484824372648,0.215861816997387,0.227092119832632,0.0488317779351716,0.0599357254996951,14.1330884717982
6,48.6381322957204,0.048240745418131,7.09586312375843,9.9423813862135,7.09455124125773,9.94146270061099,0.213062789752847,0.223900346744321,0.0434025189192054,0.0532366982491618,9.96732460450361
7,48.6381322957204,0.042993523994673,4.51068947048593,6.6511238929907,4.50801615481376,6.65171528401127,0.209706687925607,0.22112787612552,0.0385961688915347,0.0473094032227214,6.42958994472613
8,48.6381322957204,0.038316760463335,3.30217646366017,3.6502785992709,3.28710190183871,3.6351444875068,0.205766255221307,0.217612621438254,0.0343358596279688,0.0420592226764985,3.71663001644788
9,48.6381322957204,0.0341488484509642,0.345798918333323,0.711523700113763,0.290248974741292,0.691369662659142,0.204168789286288,0.213799320499319,0.0305556886347184,0.0374046322216902,0.805333311064129
10,48.6381322957204,0.0304335307885364,0.236938698642104,0.196039732642002,0.140873854663767,0.159165366836129,0.201748875126657,0.211624144869241,0.0271987951138563,0.0332749154787309,0.287682123013934
11,48.6381322957204,0.0271234013540616,0.23472301974999,0.178005843546665,0.124199620478382,0.139891537990066,0.199025575826122,0.209180756678527,0.0242158530229379,0.0296085456606221,0.25295586200671
12,48.6381322957204,0.0241725278726025,0.226031800027747,0.158542798807826,0.109812484717903,0.123381102070579,0.196819807964945,0.206957044360099,0.0215637975310035,0.0263517891820829,0.22300659227528
13,48.6381322957204,0.0215426950571707,0.224872962285272,0.139482618992882,0.0973415089198771,0.109126427006474,0.195707601524767,0.204206291554712,0.0192049118492387,0.0234575265661007,0.197165926675484
14,48.6381322957204,0.0191993727754786,0.221064790123296,0.121819790400782,0.0864382059661327,0.0967105900940077,0.195707601524767,0.201673051703721,0.0171060633894713,0.0208844315049132,0.174698465026002
15,48.6381322957204,0.0171105293602219,0.2168889170367,0.114301927769482,0.0768440607735543,0.0858278950907666,0.195428560902396,0.200394423375436,0.0152380680108217,0.0185960937190444,0.155029510981149
16,48.6381322957204,0.0152491178073956,0.211707508468231,0.0975431668999889,0.0683671236941234,0.0762476766342786,0.195428560902396,0.199365616466729,0.0135751008498536,0.0165603929545421,0.13772652556895
17,48.6381322957204,0.0135893271601641,0.204488502769851,0.077229580640699,0.0608575180494332,0.0677882532968561,0.195428560902396,0.198590513648179,0.0120944536574466,0.0147490461846412,0.122452967993519
18,48.6381322957204,0.0121106639650169,0.201593317069759,0.0748958076106009,0.054193084648238,0.0603017974596495,0.195428560902396,0.198590513648179,0.0107758616865492,0.013136967540545,0.108937895422234
19,48.6381322957204,0.0107933188758658,0.197336407569641,0.0724869358529525,0.0482715126690021,0.0536653873225728,0.195428560902396,0.198590513648179,0.0096014665217273,0.0117019683296215,0.0969576333759159
20,48.6381322957204,0.00961899377555313,0.193661335186479,0.0724869358529525,0.0430054287006308,0.0477751686729263,0.195428560902396,0.198590513648179,0.00855540076990302,0.0104243966477663,0.0863238944268215
21,48.6381322957204,0.00857232321602255,0.190601758828041,0.0724869358529525,0.0383193144020003,0.0425422872011792,0.195428560902396,0.198590513648179,0.00762354392430665,0.00928684316991158,0.0768760179829846
22,48.6381322957204,0.00763979639106086,0.187840303328874,0.0724869358529525,0.0341473989317002,0.0378900002800357,0.195428560902396,0.198590513648179,0.00679336536134898,0.00827380861643554,0.0684754992814694
23,48.6381322957204,0.00680895910011115,0.186093585955148,0.0724869358529525,0.0304319749100705,0.0337516225417296,0.195428560902396,0.198590513648179,0.00605373371228397,0.00737163437019032,0.0610019960960107
24,48.6381322957204,0.0060685988890634,0.185390291022026,0.0724869358529525,0.0271222844448583,0.0300687777044312,0.195428560902396,0.198590513648179,0.00539472771203109,0.00656815053142962,0.0543503088272872
25,48.6381322957204,0.00540885076903648,0.1850376411464,0.0724869358529525,0.0241734597381136,0.0267902416578292,0.195428560902396,0.198590513648179,0.00480756103835206,0.00585241899095802,0.0484281201698393
26,48.6381322957204,0.00482065281595155,0.184684317896286,0.0724869358529525,0.0215458020206884,0.0238708892416357,0.195428560902396,0.198590513648179,0.00428432019907381,0.00521471875791241,0.0431540861244976
27,48.6381322957205,0.00429724092185898,0.184684317896286,0.0724869358529525,0.0192041075451529,0.0212708436744529,0.195428560902396,0.198590513648179,0.00381810344614363,0.00464669369073009,0.03845635054897
28,48.6381322957205,0.00383072244863679,0.184684317896286,0.0724869358529525,0.0171170978882198,0.0189548178336557,0.195428560902396,0.198590513648179,0.00340264813912819,0.00414067122005608,0.0342713149020519
29,48.6381322957205,0.00341491763641082,0.184684317896286,0.0724869358529525,0.0152569806317316,0.0168915393750891,0.195428560902396,0.198590513648179,0.00303242568721107,0.00368979506011644,0.0305425968417119
30,48.6381322957205,0.00304528835942799,0.184684317896286,0.0724869358529525,0.0135990288517196,0.0150532435067853,0.195428560902396,0.198590513648179,0.00270250047852355,0.00328805462627654,0.0272201394520682
31,48.6381322957206,0.00271593264372981,0.184684317896286,0.0724869358529525,0.0121212407257622,0.0134152917152494,0.195428560902396,0.198590513648179,0.00240849946600255,0.00293009808127691,0.0242594616679437
32,48.6381322957206,0.00242257165719393,0.184684317896286,0.0724869358529525,0.0108040054539578,0.011955755303525,0.195428560902396,0.198590513648179,0.00214648841241964,0.00261117515381472,0.0216210778452436
33,48.6381322957206,0.00216176566180698,0.184684317896286,0.0724869358529525,0.00962987831332111,0.0106551419476004,0.195428560902396,0.198590513648179,0.00191299027802588,0.00232698428939361,0.0192697913264033
34,48.6381322957207,0.00192945882229604,0.184684317896286,0.0724869358529525,0.00858330996894277,0.00949610609612922,0.195428560902396,0.198590513648179,0.00170489930275189,0.0020737635869836,0.0171743063766539
35,48.6381322957207,0.00172354746536851,0.184684317896286,0.0724869358529525,0.00765044015243514,0.00846321054252259,0.195428560902396,0.198590513648179,0.00151945407848894,0.00184810656464963,0.0153067521268746
36,48.6381322957208,0.00154016959672771,0.184684317896286,0.0724869358529525,0.00681892642884216,0.0075427070837609,0.195428560902396,0.198590513648179,0.00135417636400581,0.00164699446116944,0.0136423098543704
37,48.6381322957209,0.00137746754314745,0.184684317896286,0.0724869358529525,0.00607776090131961,0.00672234812875512,0.195428560902396,0.198590513648179,0.00120688681273685,0.00146779290499548,0.0121588703862863
38,48.6381322957209,0.00123320932910735,0.184684317896286,0.0724869358529525,0.00541713103620565,0.00599123458138461,0.195428560902396,0.198590513648179,0.00107561807435328,0.00130809904007395,0.0108367485217697
39,48.638132295721,0.00110572363651356,0.184684317896286,0.0724869358529525,0.00482828471772834,0.00533964760597534,0.195428560902396,0.198590513648179,0.000958625457264874,0.00116591053803433,0.0096584086399473
40,48.6381322957211,0.000992568499816235,0.184684317896286,0.0724869358529525,0.00430343655833536,0.00475893408121813,0.195428560902396,0.198590513648179,0.000854364556383557,0.00103893301966607,0.00860814802028909


==> tikzfig/data/RMSE_det_noLoS_AppGLRT_App1.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48530.6288595249,48530.0129726534,16.5286613178807,21.4571040848781,16.5031199393682,21.4181430611721,18.4584524209077,16.899574568655,18.4173498320978,16.9399920042421,27.9743213438084
-19,48166.3293970956,48165.93111638,16.5427704169258,21.4540195504988,16.5192544611372,21.4169605683235,18.3205067475277,16.9205619467459,18.2789826453799,16.9599576039423,28.0187548982099
-18,48069.3200418818,48068.6197702592,16.4750290436054,21.4502671471281,16.4532546547491,21.4190719332829,18.4251303248693,16.7673626865757,18.380145894035,16.7925831695632,27.8589702190171
-17,47964.6573547707,47963.8684864583,16.448283435526,21.187284927691,16.4361016014716,21.1355346779868,18.4130213103046,16.73469094393,18.408282217351,16.760388864461,27.2594942405419
-16,47422.0257405486,47421.4659074262,16.5356060255209,21.1244664751875,16.5246580366881,21.0715916253027,18.5095095421575,16.7337295167764,18.5036833317128,16.7567945484512,27.0165117308913
-15,47656.4136349077,47656.0271607247,16.5915178557464,21.2247624249208,16.5764301949957,21.1762820302917,18.3732149158795,16.7647171664271,18.3653730858564,16.7863608341945,26.916791499621
-14,47399.4226553295,47399.0899014653,16.5370280920735,21.3424821983908,16.5214279028797,21.2924703697022,18.3871663024058,16.5750327366316,18.3784011207776,16.593614438389,26.9034886931229
-13,47196.2090998977,47196.3854686949,16.6395812111922,21.3495878511683,16.6241094588895,21.3023552978436,18.3384406893286,16.7234175215683,18.3282988188655,16.7398676503667,26.6013788787832
-12,46382.1526950956,46382.4731730504,16.6629327983389,21.2735632400921,16.649394994541,21.2292344683068,18.1222824499695,16.6474463420959,18.1131510300507,16.6699591692098,26.3751107075708
-11,46201.8877750773,46202.1376057226,16.4925164795693,21.2847175922645,16.4843522519011,21.2398056229722,18.3385373634435,16.7656202857982,18.3499587656947,16.7631280612606,25.8330719367245
-10,46079.8289645867,46079.9246787226,16.7344143067951,21.1977325529467,16.6705133391905,21.1722585393583,18.1423714954844,16.670154423314,18.1563164794819,16.6679989965035,24.6264887244177
-9,45121.4228923187,45121.1982519824,16.5949893620518,21.1853363182166,16.5488457605284,21.1606163317166,18.1955356234212,16.8755067088566,18.1462094647585,16.8960332813102,26.1586026894387
-8,43675.4692375544,43676.080167055,16.5780485694379,21.3281324221474,16.5311390620577,21.2907563322749,17.6533666892921,16.3420980821117,17.6623641045148,16.391144670438,24.2620761413705
-7,40700.183810703,40701.2792968419,16.3164860536937,21.3406220646995,16.3294153580386,21.3392330172166,16.6853931846475,15.5452584586275,16.6846714860946,15.5467863124576,22.8020311675971
-6,36253.3191574804,36254.5469886414,16.1478334006594,21.6044715864826,16.1515845682774,21.604420789463,14.9689057893275,13.8360875893855,14.9684647611738,13.8349246463265,20.8733481725721
-5,29574.7358821367,29574.7208088686,16.4187608525971,21.5829086182069,16.4542023717003,21.5813932486977,13.38626918803,11.6384242525796,13.3002193471596,11.6196367865272,20.7279118436588
-4,20926.0328684194,20926.2897276426,16.0789185793085,21.7244168581815,16.0850278812906,21.7319632323397,9.74286211169927,8.33343190940045,9.72937789940154,8.32497626509045,22.8939795702096
-3,9047.41953482961,9046.93258918885,15.7932913260027,21.4208891858978,15.7981539162612,21.4304279658999,5.65876829728536,5.54462224047128,5.6518423481627,5.54478731504843,36.0281108406823
-2,5455.28032486996,5455.10825518793,15.6123815136919,20.8974752820285,15.6144191998872,20.9040682920128,3.23892068333705,3.91680334121751,3.22606859863993,3.91631247858616,23.7592759187982
-1,49.0256932620791,30.9617665732911,15.5712725409772,21.0721242471868,15.5733603682985,21.0816033039847,0.233588857066565,0.242209289678638,0.103658014681293,0.125310428247414,23.9901135153453
0,48.6381322957207,27.2555914422625,15.411498190905,20.7490311626623,15.412529769583,20.7617112750378,0.231712345635925,0.239648726961331,0.0912208419089532,0.110370287763544,24.0502987066628
1,48.6381322957207,23.8657437270301,15.0663752836139,20.2827367434564,15.0365189333825,20.3354464289018,0.229820512780171,0.352205091062591,0.0804939182082415,0.0972679751367844,23.904250189892
2,48.6381322957209,20.9261168907544,14.5642548892746,19.2426952903478,14.5328749329413,19.2928952840271,0.22719352199038,0.350888950262152,0.0711431427999424,0.086048597268196,23.4546151877958
3,48.6381322957211,18.2514467631896,13.5052048286964,17.871580414111,13.4685271951543,17.9294141933669,1.50604886481891,1.08953045661764,0.0629963295489527,0.0763150441422338,21.9141368970459
4,48.6381322957211,15.6642647525827,12.2487452929966,16.2594149203695,12.2111105092208,16.3201418085585,1.50565022882547,1.08901129801197,0.055802351802628,0.0676338469060449,19.9424176302803
5,48.6381322957213,13.5225243914836,10.6598343658017,14.5214912365542,10.6152269600631,14.5926470852458,1.5052514872612,1.08849189179248,0.0494534589566768,0.0599491479083742,14.8095524465374
6,48.6381322957215,11.7812500012807,8.2617272909369,10.4225709316877,8.20154375301492,10.5231452131235,1.48276143335396,0.295227971234542,0.0439746753141407,0.0532721686748773,10.616946050348
7,48.6381322957218,10.3220839747629,5.59298943892106,7.87622190404118,5.47860809220108,7.85440032962981,1.48224608886216,0.292955471623447,0.0390584403896549,0.0473147516314033,7.38503677909844
8,48.6381322957219,8.85827331229967,3.81231762183669,4.6551100779717,3.64355676641979,4.59694156272399,1.48195152583396,0.291371820188198,0.0347552761841548,0.041919027927036,4.38425266323231
9,48.6381322957224,7.81170351891273,1.91716058606112,1.85696996435157,1.5606773934876,1.75127675367747,0.294422985717197,0.448528488271211,0.0309242466192804,0.0372280796703534,1.66003269694661
10,48.6381322957227,6.88748585238121,0.240223902400871,0.20644854553103,0.140742664939733,0.159780186330312,0.203096831599727,0.212835320271697,0.0275356502691091,0.0331579552562091,0.287964583524464
11,48.638132295723,6.13280015371478,0.237214203365695,0.175073230837157,0.12410379802745,0.140447090002951,0.200663990546612,0.208688646119509,0.0245126007765724,0.0295128172298442,0.25333262870431
12,48.6381322957233,5.46175731190215,0.2320207604335,0.142338209369329,0.10973844842674,0.123873278084916,0.198201289598059,0.205461199193537,0.02182574187289,0.0262733050020997,0.22344468053197
13,48.6381322957235,4.86495805424829,0.228045596697755,0.125598498989471,0.0972866128334495,0.109578952024181,0.197649855658797,0.203449631585848,0.0194364751938962,0.02339319616242,0.197606863050934
14,48.6381322957238,4.33376961317735,0.223999899719467,0.10594678695207,0.086391724530978,0.0971049407911015,0.196264492588362,0.201673051703721,0.0173111535794048,0.0208313939239141,0.175119627925848
15,48.6381322957239,3.86100967190892,0.219879776185594,0.0879746484358344,0.0768058108669205,0.0861820709495626,0.195707601524767,0.200394423375436,0.0154198760138526,0.0185523809875913,0.155424284863153
16,48.638132295724,3.44008970809505,0.216285782253337,0.0794948693579171,0.068335129472431,0.0765661072894219,0.195428560902396,0.199623315276203,0.0137364665120574,0.0165243372481909,0.138091193472639
17,48.6381322957241,3.06524240965125,0.213550596644146,0.0724869358529525,0.0608303333842064,0.0680747484343079,0.195428560902396,0.198849216955339,0.0122377470167045,0.0147192102314298,0.122786590593594
18,48.6381322957241,2.73137016934441,0.20859950982625,0.0724869358529525,0.054169684197751,0.0605595619399454,0.195428560902396,0.198849216955339,0.0109032056322116,0.0131122212268909,0.109241056527225
19,48.6381322957241,2.43395932148173,0.204488502769851,0.0724869358529525,0.048251099613272,0.0538971725044292,0.195428560902396,0.198590513648179,0.00971470766179342,0.0116813982801353,0.0972317135866058
20,48.6381322957241,2.16899605179711,0.199639869019051,0.0724869358529525,0.0429874426765591,0.0479835601790037,0.195428560902396,0.198590513648179,0.00865611948419908,0.0104072620383171,0.0865708226319732
21,48.6381322957241,1.93292485283492,0.195005738897704,0.0724869358529525,0.0383033906762315,0.0427294338522042,0.195428560902396,0.198590513648179,0.00771315933679752,0.00927252385679878,0.0770976584036668
22,48.6381322957241,1.7225827483922,0.193661335186479,0.0724869358529525,0.0341331819347981,0.0380580835540161,0.195428560902396,0.198590513648179,0.00687312821417003,0.00826183000776994,0.0686741545902245
23,48.6381322957241,1.53515111262339,0.187840303328874,0.0724869358529525,0.0304192831164625,0.03390244170504,0.195428560902396,0.198590513648179,0.00612473798526885,0.0073615554839474,0.0611798604208598
24,48.6381322957241,1.36812788527372,0.186794232946473,0.0724869358529525,0.0271109539271648,0.0302039679005199,0.195428560902396,0.198590513648179,0.00545795502983319,0.00655957509131108,0.0545092162806439
25,48.6381322957241,1.21929268611076,0.186093585955148,0.0724869358529525,0.0241632474739223,0.0269114376677966,0.195428560902396,0.198590513648179,0.00486384750574777,0.0058451186567424,0.0485700732351362
26,48.6381322957241,1.08665716905874,0.185390291022026,0.0724869358529525,0.0215365460478233,0.023979408171812,0.195428560902396,0.198590513648179,0.00433447945444393,0.00520859845069701,0.0432806233690676
27,48.6381322957241,0.968457746625783,0.184684317896286,0.0724869358529525,0.0191957719274784,0.0213680083203263,0.195428560902396,0.198590513648179,0.00386277278046231,0.00464148119497101,0.0385692720530337
28,48.6381322957241,0.863117952922741,0.184684317896286,0.0724869358529525,0.0171096462149331,0.019041728913912,0.195428560902396,0.198590513648179,0.00344244197635223,0.00413618382621293,0.0343720487849069
29,48.6381322957241,0.769239460425022,0.184684317896286,0.0724869358529525,0.0152502867042319,0.0169692825128715,0.195428560902396,0.198590513648179,0.00306787681017462,0.0036859531695769,0.0306324591341971
30,48.6381322957241,0.685573148442783,0.184684317896286,0.0724869358529525,0.0135929727270876,0.0151227368857039,0.195428560902396,0.198590513648179,0.00273408872816781,0.00328477503780796,0.0273002169724887
31,48.6381322957241,0.611010562833955,0.184684317896286,0.0724869358529525,0.0121157839343625,0.0134774026590687,0.195428560902396,0.198590513648179,0.00243664212104814,0.00292729104509129,0.0243308546663073
32,48.6381322957241,0.544556370527131,0.184684317896286,0.0724869358529525,0.0107990844163653,0.0120112248281415,0.195428560902396,0.198590513648179,0.00217156490888347,0.0026087412519614,0.0216846263800311
33,48.6381322957241,0.485331018066931,0.184684317896286,0.0724869358529525,0.00962550128301622,0.0107046257675384,0.195428560902396,0.198590513648179,0.00193533255848109,0.0023248764775795,0.0193264050688702
34,48.6381322957241,0.432548057735022,0.184684317896286,0.0724869358529525,0.00857939459973583,0.00954041674495723,0.195428560902396,0.198590513648179,0.00172480799201935,0.00207191705386755,0.0172248202577024
35,48.6381322957241,0.385503131690186,0.184684317896286,0.0724869358529525,0.00764691621390766,0.00850276702531295,0.195428560902396,0.198590513648179,0.00153719202602802,0.00184649280335648,0.015351766406733
36,48.6381322957241,0.343577747768746,0.184684317896286,0.0724869358529525,0.00681577427581045,0.0075779957146384,0.195428560902396,0.198590513648179,0.00136998588652805,0.00164560391454014,0.0136824413736084
37,48.6381322957241,0.306211893627849,0.184684317896286,0.0724869358529525,0.00607496498064775,0.0067538611376773,0.195428560902396,0.198590513648179,0.00122097336721381,0.00146657893210241,0.012194689858581
38,48.6381322957241,0.272910437209234,0.184684317896286,0.0724869358529525,0.00541462154196867,0.00601931747643371,0.195428560902396,0.198590513648179,0.00108817134239354,0.00130703691586209,0.0108686097748151
39,48.6381322957241,0.243229996172036,0.184684317896286,0.0724869358529525,0.00482602938388686,0.00536486203844415,0.195428560902396,0.198590513648179,0.00096981644985395,0.00116485453319256,0.00968689878253795
40,48.6381322957241,0.216776962169494,0.184684317896286,0.0724869358529525,0.00430140537405917,0.00478122026757545,0.195428560902396,0.198590513648179,0.000864332120582563,0.00103814691193669,0.00863345195528562


==> tikzfig/data/RMSE_det_noLoS_AppGLRT_app2.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,46446.1363357982,46447.1236783013,15.9289600060872,20.5498268384856,15.934898140959,20.5465510789821,18.6590831211245,17.1432894618788,18.6441506978436,17.1455559654487,51.0825164400911
-19,46698.0466594714,46699.6335690519,15.8485670605705,20.8347730569928,15.8516409753967,20.8337009086905,18.9184744949344,16.9489884982904,18.9082553034083,16.9497730562568,52.0113092993208
-18,45976.6512678844,45974.4897603312,15.939596178887,21.0906524634496,15.9356082499393,21.0903895217003,19.1116788846838,16.9512295883081,19.1072128382023,16.9555965466897,52.8086550932557
-17,46564.4746049535,46565.5611912108,15.8209763948125,20.9541348883869,15.813384418722,20.9514436843176,18.7503141172289,16.9682840552866,18.7469470246786,16.9689181262685,51.33354504414
-16,46775.7586857748,46775.5097085391,15.7275665053078,21.4880735313647,15.7288161490124,21.4789342685826,19.0167582204381,16.8200425471868,19.0032894780054,16.8243809301542,51.8705832410094
-15,47330.8293064604,47329.7735615449,15.8122683437513,20.4765498349697,15.8179342691998,20.4675575288009,19.2332307833342,17.2886564576743,19.2137592796221,17.2881709338043,52.2236066344785
-14,46820.6672477801,46819.466444476,16.0562271070213,20.608929078474,16.0615571394375,20.5999735683199,18.8756977714103,17.0899491992759,18.8682154673574,17.0906200982461,51.2009998752627
-13,47378.0043679016,47376.7012780711,15.7488412696205,20.7746403101979,15.754981167558,20.7689381532253,19.3099936988714,17.0416319472355,19.3112369689212,17.043310657129,50.8483085289759
-12,46114.4960872721,46111.4808541121,15.7019973936541,20.161922293619,15.7035497019706,20.1587578676721,18.9141345501986,16.9877821819046,18.9137211449702,16.9811854957209,21.4360191755221
-11,47165.141977134,47164.4301862299,16.0714376880285,20.9397073425237,16.0653306161727,20.9351005080142,18.8877438132229,16.4751919338513,18.8900217747335,16.4802777311614,19.2716395046517
-10,47219.7395106318,47216.9138545856,15.8542818733152,21.3105837249338,15.8521647705938,21.3080417061307,18.9885771095337,16.7886395146577,18.9808370616909,16.7937732270659,37.3207444491282
-9,46254.1486072354,46256.0622660525,15.7130863524797,21.2454222341854,15.7134092982473,21.2551149891167,19.3400600994035,17.267750892796,19.3226885799474,17.2777025440582,21.4958229116469
-8,45390.8331072478,45388.0995113077,15.8692842163519,22.1001432178807,15.8779396562802,22.1106508970444,18.2230454893774,16.6428397019831,18.2271537763767,16.6487931857913,29.208849027568
-7,44482.6357355492,44480.9018490402,16.2081031980536,22.2072837008935,16.2129042873921,22.2055302840257,18.4775687964838,16.3344879999836,18.4828364776314,16.3440317960524,19.8542698950185
-6,44698.1179835971,44695.8466371194,16.5384217174459,22.2078772107574,16.5547754126007,22.2096027289612,19.3453279134623,16.488762412743,19.3513810019226,16.5006897672266,51.7974674530348
-5,42952.4350348475,42955.1904921501,16.2037275070857,21.2741625193963,16.2067382318608,21.2830079166004,19.1216971621549,16.4606284064116,19.1295760547935,16.4730768281027,23.910836503652
-4,40968.2036643898,40966.3472319206,16.3059535936603,21.7768868905807,16.3098451944214,21.7865839194854,18.7731112895909,16.2427811949612,18.7835593587602,16.2503951552402,21.7229058520246
-3,38179.4953755147,38181.885965445,15.8841876039248,21.4530153118524,15.8780847285348,21.4629884820907,18.7236550018512,16.5872753549247,18.7300233427651,16.5919872654545,24.6572116360869
-2,34252.5325731663,34252.4161259409,15.4494749636071,21.455337627206,15.455571801529,21.4555592314193,18.7497178661579,15.9798015358737,18.7451647604845,15.9897623593765,34.5947610569364
-1,34035.3469144769,34033.958433069,16.0249210905672,21.7147380894543,16.0192287899575,21.7240999734365,18.5111813636225,16.1966496563933,18.5191184226402,16.2102375820108,32.671535776252
0,31478.3536253183,31480.2759356901,15.653312308377,21.5160313911667,15.6206699634919,21.524593061165,17.5929423032091,15.5459027449317,17.6053104638055,15.5571376605028,33.0106755207081
1,30408.2320098984,30408.6188541182,15.2236281190586,21.5492675699643,15.3095955555321,21.5358788380491,17.5979385651582,15.2033907574855,17.5938517064734,15.2315264675892,24.7668029224537
2,29261.6061956204,29262.2063910368,15.535529227624,21.5587104603142,15.5633516177224,21.6185670607173,17.1851111310531,14.8825068242965,17.1839627804495,14.8975011023077,31.4852190283529
3,25984.9550216559,25986.4521501042,15.4382679963992,21.5534480085775,15.4415037906904,21.5939641615365,16.3675051940967,15.0321364214904,16.369030488968,15.030168092209,26.8463073408563
4,26022.071339409,26023.8422052223,15.6281824624301,22.0773943764908,15.63001095924,22.1882517396962,15.7720444543484,14.5547734080946,15.7750351735118,14.5497758989884,24.0110578888592
5,23863.9995177292,23862.7509345165,15.6808090264058,20.8493223507062,15.8050666204546,21.122264004952,15.5490337955134,13.9601884040367,15.4375281083594,13.9157385248864,21.8961291840855
6,19891.9933532813,19889.6893622611,15.2424275196489,21.3749651730971,15.5480018288972,21.4633688268265,15.2614214081423,13.2947194531624,15.1189645573241,13.2596354062307,22.8058750144811
7,20506.2468118062,20505.236124897,15.4464317629378,20.8502672122197,15.7163722724003,20.9749540861548,15.0078346001336,13.0200942360393,14.9254410735895,12.8811943363883,20.1054010756146
8,18543.1969443452,18544.5896046787,14.4081482911628,19.6903870404921,14.9756459661994,20.2447963777391,14.3082744272091,12.3719167213584,14.0331383074641,12.293356778841,20.2629575742295
9,15956.5960594374,15955.7676502882,13.9629423931914,19.1004767990665,14.4435249530098,19.9009497886945,14.0085698030687,11.9949817493469,13.630306486738,11.8464063632923,71.7623320597184
10,12508.8176139953,12508.0052864805,13.1711500328473,17.6555942309422,13.7635098642748,18.3873455018534,12.2022852383258,11.1669322183115,11.523643273916,10.8719378861837,19.7509585047899
11,10508.7121370879,10508.3314360933,12.7990737154621,17.4662431813083,14.7049468819387,18.6452481272427,11.5768631524021,10.2430072673802,10.7315999896443,9.79168730137667,20.0511999629048
12,6288.47376312625,6287.18987444101,12.0297757600491,17.2758095176051,13.4436330640934,18.6903504515886,10.4580048560229,9.94310943251451,9.55801994708616,9.4214828113852,20.026987169182
13,4975.01859340178,4973.33862384894,11.2538866565074,16.0453133595734,13.4896285213853,17.7477939942213,10.1429372396475,9.18671163932481,9.14173028819219,8.82798646228742,25.3633844455215
14,3605.83838136953,3603.69007764102,10.4978029235406,14.293257757585,13.0046366467262,16.286935427288,9.73778213857602,8.22664668701683,8.11447116136451,7.70696911395476,25.9360956081863
15,240.687506652988,186.317170757668,9.3069746304095,12.9362265806785,12.5491683599969,16.6689140580213,9.11607727959044,7.6526830787716,7.35069100697879,6.90988832901399,15.1045665979874
16,217.646810898382,159.999990568039,8.111284424755,12.2732258906075,13.3099459942497,16.5689153056424,8.18297653389047,6.74569892705899,5.77443755801477,5.69248153587254,12.9275431310382
17,191.957400003885,126.799131440706,7.1929951122642,11.0244893500502,11.8130640124215,15.5628801310013,7.67583416241048,5.80303701488313,5.3788077774873,5.0381418224879,17.9202122678745
18,168.992139013455,94.4999121678934,6.33784350017358,9.68965839831096,11.6160833904668,15.5033720753837,7.43378160434422,4.7101247600405,5.15908044327719,3.68329017338377,12.4000265411725
19,149.501941271892,67.6045624669874,5.31764606785573,8.15036699664656,10.4666359959714,14.0168215975765,6.16697845092468,3.59673084101321,3.60247386196943,2.55328341759446,11.8792050239191
20,135.140505733948,49.2703285800937,4.29720100588273,6.37509297660319,7.87486137366934,12.4226069534521,6.18088147318283,3.27534462133484,3.59812233069572,2.0840215933524,10.1453086002424
21,118.740813382624,29.7141250515268,4.18172391441005,5.07379836582272,7.72152110049078,10.0961217462756,5.78118844021376,2.85985280383173,2.07700936468684,1.20263051530706,6.57378770522789
22,109.278962412325,29.5225929110318,4.0638373942386,4.71759177508135,5.77836396647631,8.0475119030339,5.75503355414252,2.56564110739915,2.07729134405775,1.20276891692659,6.39528505942953
23,97.1789396400179,6.3121305807531,3.54288395938124,3.69741824345235,4.44174418036939,6.89455139682683,4.76426367276593,2.00941859981483,0.00648172524824498,0.00807138874160206,4.93623232990689
24,89.0489688042486,4.85189184763676,2.8819865906767,3.19455183026281,3.96600767241138,5.08525017159899,4.10234905472696,1.7308780798834,0.00579973573851565,0.00703740923057382,4.31312463592902
25,79.8613842481481,4.338219674125,2.66897420893577,2.95718584922071,2.56007103038992,3.78417259400127,3.7838614130209,1.60946783220257,0.00525097395294763,0.00619685668402357,4.38204110787703
26,71.3506646727335,3.04776555897436,2.18180539323449,2.4146742647389,2.32082087919043,2.67575367751344,3.09683059915988,1.31897442345698,0.00449897678430902,0.00539582965041655,2.94172732588335
27,63.4909294633501,2.24431104363549,1.54834992254925,1.708253667754,1.43463368276862,2.16791647656112,2.19418316361054,0.943304250151623,0.00394706213504171,0.00476563106760055,2.33176584132841
28,57.8773337768239,1.87474427404015,1.34398899682418,1.47971500900859,1.0223707695382,1.49315477405153,1.90592393343738,0.822828533833822,0.00359469653974128,0.00420541161706305,1.68478150810026
29,54.5094386230432,1.80401770069198,1.1024911007528,1.20885791080006,0.765748090328653,1.09656701492091,1.54976174539994,0.681600426016761,0.00310945228623348,0.0037547222403969,1.18909912988777
30,52.3848716647333,1.75182427575217,1.10243185543366,1.20871105826644,0.544956321946129,1.05247781658783,1.54962088782783,0.681298660541333,0.00278260523539012,0.00336374806454069,1.01117598529436
31,50.1704161798747,0.632111567836115,0.1850376411464,0.077229580640699,0.40894046569464,0.695316216850534,0.195986244856041,0.199107584125907,0.00247988585782937,0.0029400251329995,0.699916333649377
32,49.0256932620791,0.544529657162073,0.184684317896286,0.0724869358529525,0.314006309052491,0.296477325195684,0.195428560902396,0.198590513648179,0.00217139661271401,0.00260930427124573,0.390983802027413
33,48.6381322957206,0.485331031011401,0.184684317896286,0.0724869358529525,0.00962549038810751,0.0107047275256841,0.195428560902396,0.198590513648179,0.00193533373422553,0.00232487571007624,0.0193264484622531
34,48.6381322957206,0.432548094923058,0.184684317896286,0.0724869358529525,0.00857939027321506,0.00954044839542342,0.195428560902396,0.198590513648179,0.00172481048065508,0.00207191633767038,0.0172248251226721
35,48.6381322957206,0.385503860031717,0.184684317896286,0.0724869358529525,0.00764692728525578,0.00850278435010443,0.195428560902396,0.198590513648179,0.0015371917231405,0.00184649200708517,0.0153517820620341
36,48.6381322957206,0.343578441035209,0.184684317896286,0.0724869358529525,0.00681577703533031,0.00757800214977705,0.195428560902396,0.198590513648179,0.00136998557077378,0.00164560343945799,0.013682417296933
37,48.6381322957206,0.306212747139221,0.184684317896286,0.0724869358529525,0.00607491811971498,0.00675388897654151,0.195428560902396,0.198590513648179,0.00122097550281308,0.00146658173361529,0.0121946303151309
38,48.6381322957206,0.272909477980553,0.184684317896286,0.0724869358529525,0.00541464005474188,0.00601931141059712,0.195428560902396,0.198590513648179,0.00108817075202668,0.00130703636280411,0.0108686021983704
39,48.6381322957206,0.243230060030183,0.184684317896286,0.0724869358529525,0.00482603290260161,0.00536483876077066,0.195428560902396,0.198590513648179,0.000969818266228418,0.00116485508872445,0.00968687335485098
40,48.6381322957206,0.216777389920661,0.184684317896286,0.0724869358529525,0.00430141225095952,0.00478128348820775,0.195428560902396,0.198590513648179,0.000864334132495088,0.00103814605603191,0.0086334913878223


==> tikzfig/data/RMSE_det_noLoS_GLRTinspired_app1.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,48530.6288595249,48529.9835582976,16.5029720483188,21.4186910741354,16.5031151837211,21.4181494950338,18.4145286135685,16.9415364926324,18.4172535382313,16.939897251471,27.9742375419821
-19,48166.3293970956,48165.9004144716,16.5171030914473,21.4156010070495,16.5192497004772,21.4169676844438,18.2762514146427,16.9624719520278,18.2788870809721,16.9598734216663,28.0186894357859
-18,48069.3200418818,48068.5737080194,16.4475668680098,21.418701572877,16.4532493771977,21.4191063700389,18.3780750601328,16.7952183249916,18.3800511929824,16.792509934231,27.8589096760885
-17,47964.6573547707,47963.8201398606,16.429438833966,21.1354233292239,16.4360963638875,21.1355711723704,18.4048014558854,16.7655001043142,18.4081895625298,16.7603289529103,27.259462803901
-16,47422.0257405486,47421.4165054898,16.5168610533259,21.0724502742244,16.5246526002115,21.0716281896305,18.5013325560092,16.7645404440307,18.5035927896381,16.7567470212503,27.0164777228052
-15,47656.4136349077,47655.9774454233,16.5728361236447,21.172992624867,16.5764245178329,21.1763183450639,18.3649772447974,16.7954712476073,18.3652836727919,16.7863268027725,26.9167547397352
-14,47399.4226553295,47399.0392946353,16.5182847336416,21.2909986399644,16.5214219121234,21.2925063805117,18.3789348845126,16.6061381115333,18.3783137584566,16.5935946182324,26.9034489137211
-13,47196.2090998977,47196.3339511473,16.6209535017546,21.298121469113,16.624103170979,21.3023911366958,18.3301873905546,16.7542474125103,18.3282134064012,16.739863464301,26.6013351745201
-12,46382.1526950956,46382.4199699761,16.6443312231398,21.2219124875336,16.6493883353383,21.2292702096462,18.1139306627054,16.6784166656152,18.113067038317,16.669971375593,26.3750626115398
-11,46201.8877750773,46202.0833284222,16.4737224770996,21.2330939733425,16.4843450864305,21.2398410406728,18.3517521795425,16.7738739150903,18.3498785111248,16.7631572406712,25.8330181541869
-10,46079.8289645867,46079.8693004322,16.6558300989514,21.1654512530427,16.6705057572629,21.1722936525895,18.1557290932944,16.6784552956476,18.156238346212,16.668045951055,24.626426681652
-9,45121.4228923187,45121.164181669,16.5340303145939,21.1547767950524,16.5488402193808,21.1606639984074,18.1438315387839,16.9007705468572,18.146124290246,16.896097407749,26.1585418497179
-8,43675.4692375544,43676.0655395814,16.5187090435152,21.2899950495645,16.5311343375196,21.2907756233275,17.6571765428933,16.3892962145055,17.6622814286687,16.3912284192716,24.2620648959835
-7,40700.183810703,40701.2792968419,16.3164860536937,21.3406220646995,16.3294153580386,21.3392330172166,16.6853931846475,15.5452584586275,16.6846714860946,15.5467863124576,22.8020311675971
-6,36253.3191574804,36254.5469886414,16.1478334006594,21.6044715864826,16.1515845682774,21.604420789463,14.9689057893275,13.8360875893855,14.9684647611738,13.8349246463265,20.8733481725721
-5,29574.7358821367,29574.7208239802,16.4512602762258,21.5787988489057,16.4541988190702,21.5813938914812,13.3031574952882,11.6220541631318,13.3002194493246,11.6196367934844,20.7279053554312
-4,20926.0328684194,20926.2897276426,16.0789185793085,21.7244168581815,16.0850278812906,21.7319632323397,9.74286211169927,8.33343190940045,9.72937789940154,8.32497626509045,22.8939795702096
-3,9047.41953482961,9046.93258918885,15.7932913260027,21.4208891858978,15.7981539162612,21.4304279658999,5.65876829728536,5.54462224047128,5.6518423481627,5.54478731504843,36.0281108406823
-2,5455.28032486996,5455.10825518793,15.6123815136919,20.8974752820285,15.6144191998872,20.9040682920128,3.23892068333705,3.91680334121751,3.22606859863993,3.91631247858616,23.7592759187982
-1,49.0256932620791,30.9617665732911,15.5712725409772,21.0721242471868,15.5733603682985,21.0816033039847,0.233588857066565,0.242209289678638,0.103658014681293,0.125310428247414,23.9901135153453
0,48.6381322957207,27.2555914422625,15.411498190905,20.7490311626623,15.412529769583,20.7617112750378,0.231712345635925,0.239648726961331,0.0912208419089532,0.110370287763544,24.0502987066628
1,48.6381322957207,23.858688993498,15.0392621975063,20.3298267019937,15.0365283065082,20.3354416180322,0.229582937554918,0.238358130756986,0.080501556772998,0.0972689806034149,23.9042505682549
2,48.6381322957209,20.9139339088817,14.5362052729868,19.2923240167149,14.5328914395378,19.2928890152581,0.226953196840666,0.236409026358199,0.0711545999720187,0.0860503721823873,23.4546153354972
3,48.6381322957211,18.2334648838624,13.474950861643,17.9268925193589,13.468553068801,17.9294079411528,0.223317286351213,0.232682842529632,0.0630109268990396,0.0763176386382992,21.9141364812192
4,48.6381322957211,15.6394358356432,12.2153798349194,16.3201918633129,12.2111487752766,16.3201375301831,0.220612870710488,0.230239650164626,0.0558194684626573,0.0676372716042424,19.9424162576868
5,48.6381322957213,13.4901025566727,10.6214788031129,14.5895098147927,10.6152831992426,14.5926475034281,0.217874888555278,0.227770252245962,0.0494725335666238,0.059953374763552,14.8095490630483
6,48.6381322957215,11.7406611650275,8.21217882711159,10.5171323909454,8.201633795876,10.5231561120589,0.215355608891486,0.224129837917514,0.0439951544757611,0.053277127495702,10.6169388730154
7,48.6381322957218,10.2696508140779,5.48296742656098,7.85451826576029,5.47860924643926,7.85440150012671,0.211778275529597,0.22112787612552,0.0390824341414676,0.0473210246325571,7.38503682893242
8,48.6381322957219,8.79553098048387,3.6489952845424,4.61829357484965,3.6435575938898,4.59694174379563,0.209706687925607,0.219025493597094,0.0347791728262791,0.041925720423513,4.38425271670947
9,48.6381322957224,7.73899375239491,1.56745196085634,1.7625459221931,1.56067856282784,1.7512758674612,0.206560355398575,0.215237225595835,0.0309479428187205,0.037235088430023,1.66003307110001
10,48.6381322957227,6.88748585238121,0.240223902400871,0.20644854553103,0.140742664939733,0.159780186330312,0.203096831599727,0.212835320271697,0.0275356502691091,0.0331579552562091,0.287964583524464
11,48.638132295723,6.13280015371478,0.237214203365695,0.175073230837157,0.12410379802745,0.140447090002951,0.200663990546612,0.208688646119509,0.0245126007765724,0.0295128172298442,0.25333262870431
12,48.6381322957233,5.46175731190215,0.2320207604335,0.142338209369329,0.10973844842674,0.123873278084916,0.198201289598059,0.205461199193537,0.02182574187289,0.0262733050020997,0.22344468053197
13,48.6381322957235,4.86495805424829,0.228045596697755,0.125598498989471,0.0972866128334495,0.109578952024181,0.197649855658797,0.203449631585848,0.0194364751938962,0.02339319616242,0.197606863050934
14,48.6381322957238,4.33376961317735,0.223999899719467,0.10594678695207,0.086391724530978,0.0971049407911015,0.196264492588362,0.201673051703721,0.0173111535794048,0.0208313939239141,0.175119627925848
15,48.6381322957239,3.86100967190892,0.219879776185594,0.0879746484358344,0.0768058108669205,0.0861820709495626,0.195707601524767,0.200394423375436,0.0154198760138526,0.0185523809875913,0.155424284863153
16,48.638132295724,3.44008970809505,0.216285782253337,0.0794948693579171,0.068335129472431,0.0765661072894219,0.195428560902396,0.199623315276203,0.0137364665120574,0.0165243372481909,0.138091193472639
17,48.6381322957241,3.06524240965125,0.213550596644146,0.0724869358529525,0.0608303333842064,0.0680747484343079,0.195428560902396,0.198849216955339,0.0122377470167045,0.0147192102314298,0.122786590593594
18,48.6381322957241,2.73137016934441,0.20859950982625,0.0724869358529525,0.054169684197751,0.0605595619399454,0.195428560902396,0.198849216955339,0.0109032056322116,0.0131122212268909,0.109241056527225
19,48.6381322957241,2.43395932148173,0.204488502769851,0.0724869358529525,0.048251099613272,0.0538971725044292,0.195428560902396,0.198590513648179,0.00971470766179342,0.0116813982801353,0.0972317135866058
20,48.6381322957241,2.16899605179711,0.199639869019051,0.0724869358529525,0.0429874426765591,0.0479835601790037,0.195428560902396,0.198590513648179,0.00865611948419908,0.0104072620383171,0.0865708226319732
21,48.6381322957241,1.93292485283492,0.195005738897704,0.0724869358529525,0.0383033906762315,0.0427294338522042,0.195428560902396,0.198590513648179,0.00771315933679752,0.00927252385679878,0.0770976584036668
22,48.6381322957241,1.7225827483922,0.193661335186479,0.0724869358529525,0.0341331819347981,0.0380580835540161,0.195428560902396,0.198590513648179,0.00687312821417003,0.00826183000776994,0.0686741545902245
23,48.6381322957241,1.53515111262339,0.187840303328874,0.0724869358529525,0.0304192831164625,0.03390244170504,0.195428560902396,0.198590513648179,0.00612473798526885,0.0073615554839474,0.0611798604208598
24,48.6381322957241,1.36812788527372,0.186794232946473,0.0724869358529525,0.0271109539271648,0.0302039679005199,0.195428560902396,0.198590513648179,0.00545795502983319,0.00655957509131108,0.0545092162806439
25,48.6381322957241,1.21929268611076,0.186093585955148,0.0724869358529525,0.0241632474739223,0.0269114376677966,0.195428560902396,0.198590513648179,0.00486384750574777,0.0058451186567424,0.0485700732351362
26,48.6381322957241,1.08665716905874,0.185390291022026,0.0724869358529525,0.0215365460478233,0.023979408171812,0.195428560902396,0.198590513648179,0.00433447945444393,0.00520859845069701,0.0432806233690676
27,48.6381322957241,0.968457746625783,0.184684317896286,0.0724869358529525,0.0191957719274784,0.0213680083203263,0.195428560902396,0.198590513648179,0.00386277278046231,0.00464148119497101,0.0385692720530337
28,48.6381322957241,0.863117952922741,0.184684317896286,0.0724869358529525,0.0171096462149331,0.019041728913912,0.195428560902396,0.198590513648179,0.00344244197635223,0.00413618382621293,0.0343720487849069
29,48.6381322957241,0.769239460425022,0.184684317896286,0.0724869358529525,0.0152502867042319,0.0169692825128715,0.195428560902396,0.198590513648179,0.00306787681017462,0.0036859531695769,0.0306324591341971
30,48.6381322957241,0.685573148442783,0.184684317896286,0.0724869358529525,0.0135929727270876,0.0151227368857039,0.195428560902396,0.198590513648179,0.00273408872816781,0.00328477503780796,0.0273002169724887
31,48.6381322957241,0.611010562833955,0.184684317896286,0.0724869358529525,0.0121157839343625,0.0134774026590687,0.195428560902396,0.198590513648179,0.00243664212104814,0.00292729104509129,0.0243308546663073
32,48.6381322957241,0.544556370527131,0.184684317896286,0.0724869358529525,0.0107990844163653,0.0120112248281415,0.195428560902396,0.198590513648179,0.00217156490888347,0.0026087412519614,0.0216846263800311
33,48.6381322957241,0.485331018066931,0.184684317896286,0.0724869358529525,0.00962550128301622,0.0107046257675384,0.195428560902396,0.198590513648179,0.00193533255848109,0.0023248764775795,0.0193264050688702
34,48.6381322957241,0.432548057735022,0.184684317896286,0.0724869358529525,0.00857939459973583,0.00954041674495723,0.195428560902396,0.198590513648179,0.00172480799201935,0.00207191705386755,0.0172248202577024
35,48.6381322957241,0.385503131690186,0.184684317896286,0.0724869358529525,0.00764691621390766,0.00850276702531295,0.195428560902396,0.198590513648179,0.00153719202602802,0.00184649280335648,0.015351766406733
36,48.6381322957241,0.343577747768746,0.184684317896286,0.0724869358529525,0.00681577427581045,0.0075779957146384,0.195428560902396,0.198590513648179,0.00136998588652805,0.00164560391454014,0.0136824413736084
37,48.6381322957241,0.306211893627849,0.184684317896286,0.0724869358529525,0.00607496498064775,0.0067538611376773,0.195428560902396,0.198590513648179,0.00122097336721381,0.00146657893210241,0.012194689858581
38,48.6381322957241,0.272910437209234,0.184684317896286,0.0724869358529525,0.00541462154196867,0.00601931747643371,0.195428560902396,0.198590513648179,0.00108817134239354,0.00130703691586209,0.0108686097748151
39,48.6381322957241,0.243229996172036,0.184684317896286,0.0724869358529525,0.00482602938388686,0.00536486203844415,0.195428560902396,0.198590513648179,0.00096981644985395,0.00116485453319256,0.00968689878253795
40,48.6381322957241,0.216776962169494,0.184684317896286,0.0724869358529525,0.00430140537405917,0.00478122026757545,0.195428560902396,0.198590513648179,0.000864332120582563,0.00103814691193669,0.00863345195528562


==> tikzfig/data/RMSE_det_noLoS_GLRTinspired_app2.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,46446.1363357982,46447.1236783013,15.9289600060872,20.5498268384856,15.934898140959,20.5465510789821,18.6590831211245,17.1432894618788,18.6441506978436,17.1455559654487,51.0825164400911
-19,46698.0466594714,46699.6335690519,15.8485670605705,20.8347730569928,15.8516409753967,20.8337009086905,18.9184744949344,16.9489884982904,18.9082553034083,16.9497730562568,52.0113092993208
-18,45976.6512678844,45974.4897603312,15.939596178887,21.0906524634496,15.9356082499393,21.0903895217003,19.1116788846838,16.9512295883081,19.1072128382023,16.9555965466897,52.8086550932557
-17,46564.4746049535,46565.5611912108,15.8209763948125,20.9541348883869,15.813384418722,20.9514436843176,18.7503141172289,16.9682840552866,18.7469470246786,16.9689181262685,51.33354504414
-16,46775.7586857748,46775.5097085391,15.7275665053078,21.4880735313647,15.7288161490124,21.4789342685826,19.0167582204381,16.8200425471868,19.0032894780054,16.8243809301542,51.8705832410094
-15,47330.8293064604,47329.7735615449,15.8122683437513,20.4765498349697,15.8179342691998,20.4675575288009,19.2332307833342,17.2886564576743,19.2137592796221,17.2881709338043,52.2236066344785
-14,46820.6672477801,46819.466444476,16.0562271070213,20.608929078474,16.0615571394375,20.5999735683199,18.8756977714103,17.0899491992759,18.8682154673574,17.0906200982461,51.2009998752627
-13,47378.0043679016,47376.7012780711,15.7488412696205,20.7746403101979,15.754981167558,20.7689381532253,19.3099936988714,17.0416319472355,19.3112369689212,17.043310657129,50.8483085289759
-12,46114.4960872721,46111.4808541121,15.7019973936541,20.161922293619,15.7035497019706,20.1587578676721,18.9141345501986,16.9877821819046,18.9137211449702,16.9811854957209,21.4360191755221
-11,47165.141977134,47164.4301862299,16.0714376880285,20.9397073425237,16.0653306161727,20.9351005080142,18.8877438132229,16.4751919338513,18.8900217747335,16.4802777311614,19.2716395046517
-10,47219.7395106318,47216.9138545856,15.8542818733152,21.3105837249338,15.8521647705938,21.3080417061307,18.9885771095337,16.7886395146577,18.9808370616909,16.7937732270659,37.3207444491282
-9,46254.1486072354,46256.0622660525,15.7130863524797,21.2454222341854,15.7134092982473,21.2551149891167,19.3400600994035,17.267750892796,19.3226885799474,17.2777025440582,21.4958229116469
-8,45390.8331072478,45388.0995113077,15.8692842163519,22.1001432178807,15.8779396562802,22.1106508970444,18.2230454893774,16.6428397019831,18.2271537763767,16.6487931857913,29.208849027568
-7,44482.6357355492,44480.9018490402,16.2081031980536,22.2072837008935,16.2129042873921,22.2055302840257,18.4775687964838,16.3344879999836,18.4828364776314,16.3440317960524,19.8542698950185
-6,44698.1179835971,44695.8466371194,16.5384217174459,22.2078772107574,16.5547754126007,22.2096027289612,19.3453279134623,16.488762412743,19.3513810019226,16.5006897672266,51.7974674530348
-5,42952.4350348475,42955.1904921501,16.2037275070857,21.2741625193963,16.2067382318608,21.2830079166004,19.1216971621549,16.4606284064116,19.1295760547935,16.4730768281027,23.910836503652
-4,40968.2036643898,40966.3472319206,16.3059535936603,21.7768868905807,16.3098451944214,21.7865839194854,18.7731112895909,16.2427811949612,18.7835593587602,16.2503951552402,21.7229058520246
-3,38179.4953755147,38181.885965445,15.8841876039248,21.4530153118524,15.8780847285348,21.4629884820907,18.7236550018512,16.5872753549247,18.7300233427651,16.5919872654545,24.6572116360869
-2,34252.5325731663,34252.4161259409,15.4494749636071,21.455337627206,15.455571801529,21.4555592314193,18.7497178661579,15.9798015358737,18.7451647604845,15.9897623593765,34.5947610569364
-1,34035.3469144769,34033.958433069,16.0249210905672,21.7147380894543,16.0192287899575,21.7240999734365,18.5111813636225,16.1966496563933,18.5191184226402,16.2102375820108,32.671535776252
0,31478.3536253183,31480.2759356901,15.653312308377,21.5160313911667,15.6206699634919,21.524593061165,17.5929423032091,15.5459027449317,17.6053104638055,15.5571376605028,33.0106755207081
1,30408.2320098984,30408.6379533798,15.2686196140993,21.4914306037485,15.3044758621336,21.536112071516,17.5823734956972,15.2184349989769,17.5943438273969,15.2316813972685,24.7620343453912
2,29261.6061956204,29262.2063910368,15.535529227624,21.5587104603142,15.5633516177224,21.6185670607173,17.1851111310531,14.8825068242965,17.1839627804495,14.8975011023077,31.4852190283529
3,25984.9550216559,25986.4520776234,15.4381622269148,21.5453533555434,15.4443526556712,21.592112294404,16.3596979187449,15.0290647995028,16.3690304080903,15.0301680294823,26.8476825445672
4,26022.071339409,26023.8422052223,15.6281824624301,22.0773943764908,15.63001095924,22.1882517396962,15.7720444543484,14.5547734080946,15.7750351735118,14.5497758989884,24.0110578888592
5,23863.9995177292,23862.7509534482,15.6148077872175,20.8485519434052,15.8042210613971,21.1128849183189,15.4333414204442,13.9233801100746,15.4375281154499,13.9157388382278,21.8930987652743
6,19891.9933532813,19889.6892088615,15.2061384402497,21.3784512396308,15.5468569003924,21.4448032115326,15.1127126606999,13.2613680329395,15.1189644766701,13.2596353638367,22.8424077778702
7,20506.2468118062,20505.2112050956,15.3500735766933,20.7700116014196,15.7193491148617,20.9777933502281,14.9224657655994,12.9006745125869,14.9190556055177,12.8818249791043,20.1297047649591
8,18543.1969443452,18544.5892433688,14.2579095607171,19.5824335070023,14.9854697814151,20.245258682571,14.0332277701449,12.3151363673955,14.0331419443063,12.293398090499,20.2413033791493
9,15956.5960594374,15955.7667869982,13.8318399515971,18.9925866941316,14.3780027347861,19.9195829348083,13.6329375905176,11.8739606043444,13.6303059816523,11.8464063098528,71.7731030422063
10,12508.8176139953,12508.0088766943,12.807417256111,17.4026516434282,13.7837915654135,18.4559400307991,11.5223965213395,10.8978621801678,11.5236424988822,10.8719395544683,19.7757709098073
11,10508.7121370879,10508.3286622799,12.3914012278325,17.160856048506,14.7521751853607,18.7265877220606,10.7365973529735,9.82369950276379,10.7316097124169,9.79168848843483,20.156063371748
12,6288.47376312625,6287.18740736447,11.4298871648234,16.8803884864349,13.5802293044393,18.7833778538765,9.55475369250775,9.44661876307051,9.5580255929879,9.42148395484012,20.1135274708724
13,4975.01859340178,4973.33314728922,10.6514291416314,15.4401427129722,13.5477397147432,17.8538142782309,9.14049372545159,8.86314284086045,9.14173097280719,8.82803303055498,25.459578327121
14,3605.83838136953,3603.68489651269,9.84991686201882,13.5420255760526,13.1584461183755,16.5264918766002,8.11850403784483,7.76073083029944,8.1144715896054,7.70695879249536,26.0396329868653
15,240.687506652988,186.197666611376,8.56305035330959,12.058733082018,12.7762581904058,16.9698835586616,7.35364996447184,6.96236599251901,7.35069203676699,6.90987567279103,15.2914738422759
16,217.646810898382,159.822589978119,6.91334482052902,11.2532501059553,13.6895260917123,16.8507621443045,5.7804372855694,5.7473069443946,5.77443699655096,5.69248048631065,13.1433729303286
17,191.957400003885,126.457712872706,5.86398068195147,9.92171073500993,12.3257086858393,16.1076122235099,5.38610209503741,5.07322614041662,5.37913955858453,5.03823122215165,18.1408805626809
18,168.992139013455,93.9549791054333,4.21666361051118,8.50202080879792,11.9977821721105,16.0576099807765,5.16576962066113,3.71370239809327,5.15956727131923,3.68344191688891,12.7072676599983
19,149.501941271892,67.3630812706791,2.9803969219922,6.97930454440268,10.9958171386976,15.72976602268,3.61097387624758,2.58039140109786,3.60240919746373,2.5531488270292,12.1230453352161
20,135.140505733948,48.8342170440175,1.66594404468014,5.07997022496069,8.19533448471822,12.7539782034731,3.60627275609146,2.11358009658759,3.59824568761636,2.08418670512399,10.3486980582698
21,118.740813382624,28.5644615941072,1.16942283356358,2.81102448582385,7.87564041416717,10.875047588483,2.09006009123918,1.23780498669158,2.07741158441256,1.20279262675053,7.11412153597059
22,109.278962412325,28.606331649138,0.649539166036663,2.34507046008292,5.89686253204972,8.64882971010877,2.08951170959835,1.23718183808525,2.07729036541069,1.20276331551213,6.67369779239479
23,97.1789396400179,1.5868989630467,0.1993124329733,0.165892975698177,4.57637736125588,7.07935913461814,0.216114476413794,0.217848736470819,0.00616601466842673,0.00738850952359033,5.22102239349566
24,89.0489688042486,1.42025857182034,0.196007990387285,0.144032457260596,4.06991484432911,5.23558000737095,0.21280650718216,0.214998242573023,0.00550057309444683,0.00666664561040852,4.55157926885459
25,79.8613842481481,1.26259212327873,0.192646875535492,0.124700094586486,2.67495172266298,4.00950573009068,0.208401488885641,0.211381077012428,0.00500092805403073,0.00589469640957596,4.60013491332235
26,71.3506646727335,1.11565261127036,0.189570927031865,0.106253470768486,2.43840280525954,2.82150659221642,0.204168789286288,0.206708488547434,0.00434913379068089,0.00522207038424467,3.14097409834185
27,63.4909294633501,0.980845125413337,0.187840303328874,0.0919216569911402,1.51959154137104,2.2975822293161,0.200119342757516,0.203196785456152,0.00386630418349537,0.00464654463045422,2.46396167998176
28,57.8773337768239,0.867603808716119,0.186444238575113,0.0838420330790021,1.11217240925516,1.67327324701006,0.198476432043024,0.201417975391443,0.00356531237851283,0.00414296256257457,1.83916095684155
29,54.5094386230432,0.773843441524095,0.185742271358565,0.0794948693579171,0.824115132999695,1.29721673149736,0.197649855658797,0.200650800877238,0.00306638437252171,0.00368468401844911,1.34353379617172
30,52.3848716647333,0.686260358749233,0.185390291022026,0.077229580640699,0.624247280103552,1.26049561155967,0.196542346401895,0.199623315276203,0.00273336121006395,0.00328489900867374,1.18903661780133
31,50.1704161798747,0.632111567836115,0.1850376411464,0.077229580640699,0.40894046569464,0.695316216850534,0.195986244856041,0.199107584125907,0.00247988585782937,0.0029400251329995,0.699916333649377
32,49.0256932620791,0.544529657162073,0.184684317896286,0.0724869358529525,0.314006309052491,0.296477325195684,0.195428560902396,0.198590513648179,0.00217139661271401,0.00260930427124573,0.390983802027413
33,48.6381322957206,0.485331031011401,0.184684317896286,0.0724869358529525,0.00962549038810751,0.0107047275256841,0.195428560902396,0.198590513648179,0.00193533373422553,0.00232487571007624,0.0193264484622531
34,48.6381322957206,0.432548094923058,0.184684317896286,0.0724869358529525,0.00857939027321506,0.00954044839542342,0.195428560902396,0.198590513648179,0.00172481048065508,0.00207191633767038,0.0172248251226721
35,48.6381322957206,0.385503860031717,0.184684317896286,0.0724869358529525,0.00764692728525578,0.00850278435010443,0.195428560902396,0.198590513648179,0.0015371917231405,0.00184649200708517,0.0153517820620341
36,48.6381322957206,0.343578441035209,0.184684317896286,0.0724869358529525,0.00681577703533031,0.00757800214977705,0.195428560902396,0.198590513648179,0.00136998557077378,0.00164560343945799,0.013682417296933
37,48.6381322957206,0.306212747139221,0.184684317896286,0.0724869358529525,0.00607491811971498,0.00675388897654151,0.195428560902396,0.198590513648179,0.00122097550281308,0.00146658173361529,0.0121946303151309
38,48.6381322957206,0.272909477980553,0.184684317896286,0.0724869358529525,0.00541464005474188,0.00601931141059712,0.195428560902396,0.198590513648179,0.00108817075202668,0.00130703636280411,0.0108686021983704
39,48.6381322957206,0.243230060030183,0.184684317896286,0.0724869358529525,0.00482603290260161,0.00536483876077066,0.195428560902396,0.198590513648179,0.000969818266228418,0.00116485508872445,0.00968687335485098
40,48.6381322957206,0.216777389920661,0.184684317896286,0.0724869358529525,0.00430141225095952,0.00478128348820775,0.195428560902396,0.198590513648179,0.000864334132495088,0.00103814605603191,0.0086334913878223


==> tikzfig/data/RMSE_nLoS1_kappa5000_MPC.txt <==
kappa,pos
0.1,0.0142
0.2,0.0142
0.3,0.0142
0.4,0.0142
0.5,0.0142
1,0.0142
2,0.0142
3,0.0142
4,0.0142
5,0.0142
10,0.0142
20,0.0142
30,0.0142
40,0.0142
50,0.0142
100,0.0142


==> tikzfig/data/RMSE_nLoS1_kappa_MPC.txt <==
kappa,pos
0.1,24.3778039218267
0.2,27.249555197754
0.3,23.883960145597
0.4,21.7228819730061
0.5,20.4807301850193
1,5.18189346540069
2,0.225563882891603
3,0.176465127099829
4,0.14958590148293
5,0.132102285118488
10,0.0912903546233754
20,0.0643861324192081
30,0.052987859023782
40,0.0463761556138146
50,0.0419611377712318
100,0.0314879004553851


==> tikzfig/data/RMSE_nLoS2_kappa5000_MPC.txt <==
kappa,pos
0.1,0.0144
0.2,0.0144
0.3,0.0144
0.4,0.0144
0.5,0.0144
1,0.0144
2,0.0144
3,0.0144
4,0.0144
5,0.0144
10,0.0144
20,0.0144
30,0.0144
40,0.0144
50,0.0144
100,0.0144


==> tikzfig/data/RMSE_nLoS2_kappa_MPC.txt <==
kappa,pos
0.1,19.7124508085278
0.2,20.3098499399338
0.3,19.157194643359
0.4,16.7485513277511
0.5,14.9312020708602
1,3.20261194150663
2,1.23934001911189
3,0.785941277648721
4,0.295615342765126
5,0.289116887091567
10,0.0855006553447171
20,0.0604686168144931
30,0.0498702746015397
40,0.0437243320260784
50,0.0396222450556296
100,0.0299106977900666


==> tikzfig/data/RMSE_nLoS_CFO_sens.txt <==
nu_CFO,pos
-350,28.0624179034461
-335,26.3077772346113
-320,28.169117355838
-305,26.6140786929332
-290,24.3086663126525
-275,20.7973521362704
-260,14.2061387842672
-245,7.1459671228056
-230,2.70694817255181
-215,0.297054631788483
-200,0.265004271196287
-185,0.235974356313778
-170,0.212596950738375
-155,0.192405546999996
-140,0.175480530171483
-125,0.159571500453844
-110,0.145371717847926
-95,0.132039868296377
-80,0.119581663178264
-65,0.108466725429491
-50,0.0989510824331862
-35,0.0913517464125891
-20,0.086086122220529
-5,0.0840419894446989
10,0.0856784508096506
25,0.0908584288817916
40,0.0993900271521983
55,0.11102217211798
70,0.125736707562417
85,0.143706426304907
100,0.163344843343186
115,0.186004282192925
130,0.209147427872237
145,0.234531819728355
160,0.261459228364794
175,0.290490649611049
190,0.322767034454778
205,0.360960472001423
220,0.405444200690019
235,3.41031955168805
250,9.50106136601481
265,17.1214988576874
280,20.3444226355955
295,20.8697355082728
310,21.0530825227706
325,20.9085895178333
340,13.331806359066


==> tikzfig/data/RMSE_nLoS_app1_vs_PWR.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,53708.4921043668,53706.6575288256,17.1144629750589,22.8964648343096,17.0874331308841,22.87126825023,18.4908750026989,18.0197417569635,18.4754296832474,18.0111910454888,19.2211002539088
-19,54356.8790598045,54354.8965479195,16.9625382361661,23.1435735391177,16.9380986678537,23.1132892450641,18.8011754518326,17.6496528944862,18.7841254532166,17.6408669670054,19.256190054791
-18,52777.0158470689,52774.9518620316,16.8672406480537,23.4012838586219,16.8449496391307,23.370183517505,18.6243705494303,18.2006129519226,18.6052865685911,18.1919063304864,19.2477772663105
-17,52191.7521112071,52189.1099881513,17.2036032421488,23.1069079975163,17.1828592721864,23.0720912282146,18.7444267851197,18.5177618105971,18.7161828302772,18.5065205938771,19.2332158522812
-16,50350.1843766823,50348.0035258032,16.9830572919486,22.8311060502217,16.9654485070247,22.7973806014882,18.4508602527514,18.4707657044106,18.4240923842878,18.4643512456778,19.286451187848
-15,50336.5897437826,50334.3892587754,17.023854509315,22.6754610327756,17.0071975153639,22.6472264334774,18.5253014954563,18.5378881878746,18.4916487932001,18.5451337099612,19.2627916311614
-14,50183.1582618049,50181.2958037814,16.5228629835403,22.6160974455476,16.5157373349728,22.5804859566477,18.1842778576801,18.5894522423766,18.1563243067708,18.5989879883499,18.3755832583689
-13,49139.6054688509,49137.693619668,16.5282620682803,22.9439720452931,16.5182777667926,22.920175747649,18.3021674300353,18.7031415135,18.2796718296794,18.7096900593652,18.1407498541873
-12,48402.5090212154,48400.8610051577,16.1794630250738,22.2991221866153,16.1740625232629,22.2820348252062,18.0962739195497,17.7473850285304,18.0702763894874,17.7429805760251,16.9228619436699
-11,47681.7661231512,47678.8942768567,16.3763164378615,22.1673081073436,16.3675165386343,22.1459024538032,17.341416272134,17.1686872389446,17.3225825785439,17.1731252284703,16.9835934615582
-10,46198.0327370594,46196.2229347916,16.5125198613271,22.3909466219302,16.5031871766937,22.3725234458972,17.258754748285,17.4029871705215,17.2372735867892,17.4074492268483,17.9646480043904
-9,46391.2674563616,46389.2531411786,16.3289579075278,22.5007684468193,16.3196666880312,22.4847913685474,15.9716706703145,17.4434905851234,15.9515381876453,17.4334261536239,18.5378295625552
-8,41311.1527222111,41306.8822745494,16.3248705328411,21.7879518327891,16.3350216578705,21.769799298723,14.5806283803667,15.5595898768628,14.5594194557268,15.5605096791746,20.1927654640641
-7,36446.6413324068,36444.6464468141,15.606408279301,21.0709323799992,15.6066282225217,21.0549272517776,12.9340581819576,14.6954878489953,12.9198520745195,14.6905216601194,20.8846963535992
-6,28977.5557210201,28973.3115101306,16.4640921182768,19.848074232056,16.4586519538036,19.8426870288895,10.1273701774175,11.4999870519054,10.1282321644205,11.4935909512659,22.4656445898134
-5,15141.7912157456,15137.5938780945,16.3743048966151,20.3822970993023,16.3661497517245,20.3850865098982,5.15791522780988,5.986712205428,5.12731217066659,5.98166167840157,25.0790589494287
-4,10593.4961654093,10588.8530719066,16.4221601050996,21.3691274231231,16.4080720477871,21.358166382027,2.37755415532727,3.94785058378756,2.33870647119301,3.95247525638337,25.3051463222454
-3,48.5220125149035,35.3471901889555,16.31529640223,20.8566072748112,16.3177296740969,20.8439184740398,0.244991628541517,0.225273786998064,0.15449023066343,0.140063563785133,25.4149226769404
-2,48.5111682956475,31.1580779918112,15.9552993434957,20.7525600071278,15.9627840178576,20.7410774624469,0.244991628541517,0.224129837917514,0.138238258149865,0.123664939369352,25.4723326209281
-1,48.5003216517254,28.3630319208819,15.3550289947477,19.934317818701,15.3652181184477,19.9181494649695,0.242753927411016,0.221824242403517,0.123252812163968,0.109699606304492,25.3862899333403
0,48.5003216517254,24.7527133662446,15.2667446501054,19.3220521317862,15.285523626928,19.3148743696469,0.240495406383408,0.220662411059012,0.109900379571014,0.0975563881128152,25.2870952205502
1,48.5003216517254,22.0017906816123,14.7986813605731,18.5220964075166,14.8055207870164,18.5088773235995,0.235913507302181,0.221824242403517,0.0980364487778709,0.0866559517398316,25.0804046571062
2,48.5111682956475,19.9590347019666,14.624858575096,17.7031113912305,14.6399519140902,17.6887973055778,0.231240838442763,0.221824242403517,0.0874066200038322,0.0770810546666214,25.76960441571
3,48.5111682956475,17.4950428439043,12.8188277847316,16.8609997881715,12.8207039109044,16.8374082484993,0.228868732206389,0.220662411059012,0.0780810221860297,0.0692154379501693,24.4474246285161
4,48.5111682956475,14.8978701838856,11.0783036224282,15.2921023787834,11.0808555994031,15.2656550512826,0.225263741886775,0.218320200456439,0.0696957563818826,0.0617237960787779,23.620592742587
5,48.5111682956475,13.0158177026536,9.79039135485644,13.2752822608886,9.7876508316509,13.2481838183106,0.225263741886775,0.218320200456439,0.062120637015486,0.0549333214302781,13.9140954497535
6,48.5111682956475,11.3531400431046,8.80122112136617,11.4153084347187,8.81552704199535,11.3875812287116,0.216618911159665,0.21355872839401,0.055248286950341,0.0489396516886608,11.9857680163756
7,48.5436936859164,9.89533494952546,6.67792070921215,9.04452164519827,6.68576947065863,9.01767893881179,0.211520436620423,0.211137729329057,0.0492129627995531,0.0436385204602707,9.46190896017438
8,48.5436936859164,8.6661372681129,3.70570655165283,5.81626148053817,3.71683151727804,5.79625307821678,0.208924546968858,0.209916759413611,0.043823268724534,0.0389081604370019,5.69140667152094
9,48.5436936859164,7.60409879193371,1.63812549594217,2.71600350601777,1.62213322201387,2.71920269360927,0.206295994978551,0.208688646119509,0.0390695760972268,0.0346718922002966,2.4829217503786
10,48.5761972980134,6.73389875879757,0.240935354580632,0.192045087131659,0.141383485559855,0.15581962897682,0.200935760829888,0.20370216386951,0.034823213678685,0.0309119707801446,0.275974374669761
11,48.5653651777449,5.99331059880186,0.228903229042007,0.167348923761267,0.124743027017358,0.137580425355513,0.196819807964944,0.199880681844359,0.0310379843301323,0.027561427336428,0.243419325001067
12,48.5653651777449,5.33477257448528,0.227472045413981,0.151676175729922,0.11037496615277,0.121724292330004,0.196819807964944,0.199880681844359,0.0276636600091543,0.0245736193897575,0.215228496259943
13,48.5545306409185,4.74918089998103,0.226031800027747,0.126115580790688,0.0978253852229298,0.107854693481049,0.196819807964944,0.199880681844359,0.0246557361429097,0.0219091570257999,0.190628117170441
14,48.5545306409185,4.22839723101831,0.221654921354505,0.111152500805118,0.086801465491874,0.0956776778611771,0.195428560902396,0.198590513648179,0.0219747324961573,0.0195331206978179,0.169057092679754
15,48.5545306409185,3.7651504460937,0.215680960857752,0.102857900978784,0.0770847111788118,0.0849557114814227,0.195428560902396,0.198590513648179,0.0195850496088729,0.0174143364750942,0.150075833646006
16,48.5545306409185,3.35299707232716,0.211089569646185,0.0938329214737072,0.0685004454850107,0.0754926034281941,0.195428560902396,0.198590513648179,0.0174551314633586,0.0155249229994156,0.133328296508837
17,48.5653651777449,2.98623529546807,0.209536749980461,0.0938329214737072,0.0609037564857319,0.067125063603753,0.195428560902396,0.198590513648179,0.0155568050920121,0.0138401834950281,0.118521441934759
18,48.5653651777449,2.65981311354777,0.206396065733579,0.0724869358529524,0.0541721230833723,0.0597142358496556,0.195428560902396,0.198590513648179,0.0138648654293855,0.0123379825173548,0.105409054192353
19,48.5653651777449,2.36924012371897,0.203206846115542,0.0724869358529524,0.048200986438062,0.0531425190079372,0.195428560902396,0.198590513648179,0.0123569419843842,0.0109985942330073,0.0937828820726455
20,48.5653651777449,2.11054413171476,0.201593317069759,0.0724869358529524,0.0428998099978589,0.0473087060665333,0.195428560902396,0.198590513648179,0.0110129908919627,0.0098044321555941,0.0834639612140579
21,48.5653651777449,1.8802010645423,0.201593317069759,0.0724869358529524,0.0381903341656006,0.0421258837185255,0.195428560902396,0.198590513648179,0.0098152151808778,0.00873969114747342,0.0742984885408164
22,48.5545306409185,1.67507882599321,0.196673320570119,0.0724869358529524,0.0340041810853768,0.0375182142627551,0.195428560902396,0.198590513648179,0.00874767071685885,0.00779050580243244,0.0661525319039768
23,48.5761972980134,1.49240322460815,0.195005738897704,0.0724869358529524,0.0302815635449643,0.0334198243834067,0.195428560902396,0.198590513648179,0.00779626528785443,0.00694422124205953,0.0589094003080254
24,48.5978542953406,1.32969629991802,0.1916270454841,0.0724869358529524,0.0269700450218622,0.029772694388539,0.195428560902396,0.198590513648179,0.00694835440732892,0.00618982401525099,0.0524660384753118
25,48.5978542953406,1.18476634598945,0.189915159321019,0.0724869358529524,0.0240231114803151,0.0265262805353307,0.195428560902396,0.198590513648179,0.00619265605939963,0.00551729647463094,0.0467326577794475
26,48.6086791756264,1.05567074762486,0.189915159321019,0.0724869358529524,0.021400060484238,0.0236355573134852,0.195428560902396,0.198590513648179,0.00551914724658491,0.0049177976741654,0.0416294836392569
27,48.6086791756264,0.940664699173469,0.188187701295517,0.0724869358529524,0.0190647978719005,0.0210612057745245,0.195428560902396,0.198590513648179,0.00491886877795442,0.00438341097462122,0.0370864044294995
28,48.6086791756264,0.83820575027764,0.184684317896286,0.0724869358529524,0.0169854594623486,0.018768305973518,0.195428560902396,0.198590513648179,0.00438388495041464,0.00390701779247054,0.0330413369645925
29,48.6195016458086,0.746915981428802,0.184684317896286,0.0724869358529524,0.0151336686868705,0.0167253708739808,0.195428560902396,0.198590513648179,0.00390711125847431,0.00348236959113091,0.0294388105133552
30,48.6519546118163,0.665587721703997,0.184684317896286,0.0724869358529524,0.013484383909048,0.0149052300233091,0.195428560902396,0.198590513648179,0.0034821947435602,0.00310388335126614,0.0262302899385306
31,48.6843859447121,0.593123616216291,0.184684317896286,0.0724869358529524,0.0120152228616474,0.01328351007233,0.195428560902396,0.198590513648179,0.00310347076465544,0.00276646498537091,0.0233722447351106
32,48.695191589124,0.528558314483409,0.184684317896286,0.0724869358529524,0.0107065514324344,0.0118384858393174,0.195428560902396,0.198590513648179,0.00276593165154871,0.00246578656323729,0.0208264347249756
33,48.7059948362551,0.471022998139181,0.184684317896286,0.0724869358529524,0.00954044590500932,0.0105507173483185,0.195428560902396,0.198590513648179,0.00246510498255676,0.00219769530445319,0.0185582170161287
34,48.7167956877002,0.419748857379466,0.184684317896286,0.0724869358529524,0.00850178515650545,0.00940319255822126,0.195428560902396,0.198590513648179,0.00219701779409777,0.00195871104042275,0.0165376371152263
35,48.7275941450524,0.374064415403018,0.184684317896286,0.0724869358529524,0.00757621036483801,0.00838049931702207,0.195428560902396,0.198590513648179,0.00195808850282708,0.00174575957101019,0.0147372010518914
36,48.7383902099029,0.333354266043782,0.184684317896286,0.0724869358529524,0.00675154087343081,0.00746906594060629,0.195428560902396,0.198590513648179,0.0017451358315839,0.00155593833008999,0.0131330165761917
37,48.7707640653312,0.297076270264682,0.184684317896286,0.0724869358529524,0.00601671310861837,0.00665674883198316,0.195428560902396,0.198590513648179,0.00155534249148834,0.00138678778837017,0.0117036448953798
38,48.7923347022033,0.264749773947041,0.184684317896286,0.0724869358529524,0.00536195163955367,0.00593281718340588,0.195428560902396,0.198590513648179,0.00138618949462138,0.00123601344815625,0.0104299381407159
39,48.8138958071108,0.235939712892553,0.184684317896286,0.0724869358529524,0.00477850362422517,0.00528767604049185,0.195428560902396,0.198590513648179,0.00123542803232657,0.00110160788227038,0.00929498274008817
40,48.8677569498186,0.210257518303245,0.184684317896286,0.0724869358529524,0.00425865419589436,0.00471263022051993,0.195428560902396,0.198590513648179,0.00110107445889606,0.000981783422881724,0.00828368554945927


==> tikzfig/data/RMSE_nLoS_app2_vs_PWR.txt <==
P,CFO_unref,CFO_ref,AoD1_1_unref,AoD1_2_unref,AoD1_1_ref,AoD1_2_ref,AoD2_1_unref,AoD2_2_unref,AoD2_1_ref,AoD2_2_ref,pos
-20,51310.1940939261,51310.5343684658,16.5227402869687,23.1951257541236,16.5138213358259,23.1953601328932,18.876783240348,16.6403427312223,18.8993140890881,16.6432509380748,20.1062072128707
-19,51301.7561444063,51301.7099512849,15.8769306458454,23.3396946043573,15.8763562964113,23.334123870699,18.6252777101502,17.5822513402962,18.633621050152,17.5862273302837,18.8883546489804
-18,50756.9008390535,50755.6467992907,15.8317800748287,22.7230061982453,15.8310225842889,22.7190514003646,17.9593636871728,17.6851455261286,17.9695398509747,17.687974940619,21.6184980261758
-17,50746.013951737,50745.9195715561,15.831790031854,23.1993256807043,15.8472621764686,23.19606241949,17.8098837659807,16.7007423644849,17.8237753783228,16.7022381790298,27.7072231886891
-16,50234.2193503994,50244.8241535721,15.62495661751,22.4442276145825,15.6304969581935,22.443026250773,18.1960854831304,17.5000633285008,18.2183870338236,17.4926295887849,24.7818864409406
-15,50416.561221634,50416.4024419134,15.3116399904474,22.7681268609594,15.3044127961108,22.7520145108203,18.284993450435,17.7670033456731,18.291791553962,17.7632305503864,46.8006614983124
-14,50709.0652114058,50713.0337137569,15.7070342457768,21.8055559659099,15.7045453518382,21.7994122147495,19.0672007775664,17.6828055228156,19.0701041272317,17.6897775102794,60.8302049047097
-13,49935.0599869502,49934.7845794673,16.6518537879262,21.5890348786586,16.6445376668307,21.5921824468712,18.4463366028649,17.6839483693101,18.4443695438446,17.6790789566483,52.1191688458417
-12,50021.0065034062,50022.9936561647,15.2380495712806,21.7617037688474,15.2162112785587,21.7808704141943,18.9106456355384,16.9633756594109,18.9127559967675,16.9660893984922,19.6462730454353
-11,48752.8151848482,48754.3193316151,16.328457196296,19.844542260142,16.321783783692,19.8526242723004,19.6693061050551,16.527513834824,19.6806350813361,16.5367176761087,21.5349854141112
-10,48088.0862776605,48085.9519848839,16.2899243112085,21.7349473496307,16.3097963817154,21.7399182704356,19.3604444625907,16.7702498478531,19.3538871781531,16.7584832273656,17.9244653716119
-9,47047.7797618926,47051.534433868,15.8109122276328,20.6586368986958,15.8210434273803,20.6688350828776,17.9769214280958,17.0552622987262,17.9827679353623,17.0440975838735,28.6304010052777
-8,46548.6635023419,46542.8545053089,14.8619390502401,22.3147239166536,14.8759932162747,22.3042948307615,18.8323018789801,17.072082047539,18.8521958241512,17.0747996751766,65.1854045048082
-7,44206.9338200964,44204.8473002193,14.625113840185,21.8395339484289,14.6324837627216,21.8436416407672,19.6805502557504,16.6641634579705,19.6950884588077,16.6782589155613,61.076558923885
-6,41908.8671180815,41908.5032791596,15.9617815425401,21.1428839501777,15.9719891704268,21.1536180094615,16.9855652081323,16.3209360957712,16.9965957971813,16.3295058577318,27.5515951138369
-5,38595.147150631,38596.6670207787,16.164371105298,21.178939748169,16.1830280212521,21.1907521436621,18.2779358727417,15.6318609839271,18.2991407286959,15.6383504637323,27.8864059934103
-4,34053.2011566612,34053.5727056061,14.4545035037094,22.8003223621621,14.4374200529364,22.8179031949354,19.6952362934661,18.4104159259083,19.7122805892646,18.428374259249,25.3674498505009
-3,30965.8709679203,30976.7095474873,14.5164100992733,20.6947982964027,14.5173329125542,20.6793151613029,18.0399349395458,15.8588158093888,18.059643480321,15.851492083487,30.8596629923363
-2,25642.8518049006,25642.6550753027,16.0491527858755,21.9042825701633,16.0524000673852,21.8904587297438,18.1984562469084,16.2789973167563,18.1974359969472,16.2888303463257,28.584336828648
-1,18340.4407160468,18339.624197376,15.2430807564758,20.4676213354683,15.2238292160254,20.4829005353681,18.5620566070859,15.3954115651224,18.5800807264094,15.3888396980851,23.8738833779525
0,13183.891293124,13183.9488309859,16.147327780536,20.9791394732267,16.1412524239702,20.9855151827013,18.5210568520669,15.4953867312527,18.5303509443804,15.5073418128349,23.7124012306505
1,7652.06285394702,7651.09174903331,16.4502587822847,20.8481201635878,16.547656219038,20.8759621801902,18.3368279636582,16.8311056747958,18.3475546105993,16.8273013264159,21.9294114933971
2,7554.76555434475,7549.05762748663,16.4115514510506,21.3593508464888,16.4365859288462,21.3939135909086,18.0752483017508,15.7204026788778,18.0700691123969,15.7316284694134,21.8515764972271
3,4786.70394252436,4785.6494492637,14.8848909764309,21.0615641927123,14.8515848998407,21.0808909174822,16.2735085689418,14.7001233730822,16.2751483980548,14.6912958485142,22.0193981380135
4,1155.82870008981,1151.7269708042,14.7047971913695,20.8045088990625,14.8086332146106,20.8942339622138,15.8462069274201,15.7062408785806,15.8221612211074,15.7279420573084,22.3563979178928
5,973.686331885388,969.534821194017,15.5253034233349,20.8361503919482,15.5649576938177,20.870559262444,17.4945189705078,15.3199016218084,17.4916244999081,15.3104707175207,18.80095020257
6,829.419211956895,822.305211300543,16.5439049067576,20.7123283734007,16.8984042324538,20.6248609484949,16.1078384109517,14.3058457202881,16.1145175713411,14.3120725979906,20.3002687023654
7,709.250044107322,695.063400036306,14.8501794393131,19.5960306301456,15.0993108286756,19.9989791909024,16.7722916395126,14.305315796913,16.7483456511976,14.3013893148372,26.6329513893494
8,612.763258677962,603.421212469425,14.6835751392725,18.1223774784628,14.9942050330441,18.8091550906825,16.6063730359835,12.6180130647004,16.6041263270703,12.6334038946517,20.8120203788142
9,526.641155005415,518.750484772644,13.8136032289043,18.1795263705799,14.382012669254,18.8942748258806,16.1142891238176,12.944786595128,16.1014971344602,12.9378519083381,19.5868832258329
10,458.644950744213,449.984166992577,13.383919259914,17.0617807158693,14.0362392666069,17.9837607701478,16.1020685792064,11.4575293854048,16.0819841695492,11.4638263238002,20.0123519592185
11,400.844314747792,388.615103329483,12.21561704734,16.1882095777092,12.7558603220279,17.3818101440763,15.7736318295689,11.9711200766764,15.7584832734938,11.9782197439077,17.5252643359023
12,355.956701625136,329.430551846264,10.8371392309229,14.4866583516999,12.3477518288691,15.287350431867,14.3133323337091,11.5534587523865,14.2931491446813,11.5489054141568,16.3562570142274
13,307.768327228723,282.995209949805,11.3286358253614,14.0596509869858,12.7633622806889,14.7792622911612,13.4537781591415,9.13788952139567,13.4409002210173,9.14151635421289,15.5943528405677
14,274.10511291061,244.379969990692,8.84908733653206,12.3578734178947,10.885052206691,13.5904299875293,13.1247714931456,6.62775532645622,13.0997341778196,6.63449124501259,12.831002450863
15,240.254650490826,205.054884224713,8.12626402819318,11.326301655415,9.6673231808236,13.587159049605,11.708472616241,6.51092249549417,11.680845233905,6.52222369914207,11.1723548841304
16,214.890292163176,164.453245374247,5.89472367961711,8.96297934562399,8.2959851663177,12.252256958698,9.23562989367858,5.12367784573725,9.21414618345937,5.13492460728617,11.1250468383695
17,191.117536034908,131.164152112332,5.39936364285413,8.56864276147928,8.57204095996921,11.8843971429025,7.10883752358563,4.08353356908445,7.10956362430044,4.10335518675244,14.3309624556658
18,169.606962783684,103.770734540743,4.92565764197136,7.70680236037276,8.18813753557376,10.5574573522946,5.45979848473892,3.0116416266232,5.45450208065192,2.99201759781971,12.8609567588428
19,152.261438156601,89.1515274126578,4.06806086404611,6.60403602820028,6.71994066977465,8.85504891911033,5.32298448018127,2.6269732825246,5.30966378850373,2.61291074673133,10.6240042238248
20,130.146771986962,59.7171664739496,2.87710713502732,5.1009590975146,5.45343968852762,6.74996942818729,3.8314668276711,1.71276239631112,3.81084112303069,1.69024108459251,9.99031763336509
21,115.098828464974,43.1103722385236,1.9433439454695,4.06329964286225,4.35577010145134,6.11087800577039,2.42538321890926,1.2780687391769,2.41321337864845,1.2522703277611,8.48129524523921
22,106.115876601515,1.7650220561572,0.203456005442077,0.0838420330790021,3.78857824303445,5.03546335671032,0.218500169927767,0.220079195342534,0.00686426075321306,0.00961812772225646,5.15699124102921
23,98.7246261195748,1.5880026563864,0.202651838728219,0.0783704101691784,3.25471505534329,4.8206056911857,0.215988183650196,0.217730710960996,0.00611957314474918,0.00857430178064275,4.8942339946852
24,87.5486381322965,1.4143662804288,0.196386780970431,0.0783704101691784,2.37209400614766,3.85535773379938,0.212164446370221,0.21415970186995,0.00545867152307434,0.0076428846014335,4.30056834552536
25,79.6240542010945,1.25624184269705,0.194716745347931,0.0724869358529524,2.05888947805496,3.70136163841533,0.20957653380479,0.211745574163876,0.00486921685389907,0.00681518814450365,4.09063364486392
26,67.3949730571553,1.12615992302613,0.186444238575113,0.0724869358529524,1.32223170053204,2.40336715330087,0.204969078529456,0.20745326258142,0.00433668826282651,0.00607139229821263,2.4550411588261
27,60.7490077665219,0.996608466211904,0.185566364644391,0.0724869358529524,0.81479655749402,1.97543671207231,0.200935760829888,0.20370216386951,0.00386405044080443,0.00541577579430921,1.90883292234965
28,59.1708417344189,0.89133720963841,0.184684317896286,0.0724869358529524,0.797740112872646,1.88547986462005,0.200935760829888,0.20370216386951,0.00344361889195893,0.00482922987173632,1.80306728145713
29,55.8809595966739,0.795911947211598,0.184684317896286,0.0724869358529524,0.676523859742637,1.49835552721599,0.198201289598059,0.201162575639914,0.00306933666193684,0.0042949585510092,1.46690708890728
30,51.4737609156539,0.698726646733043,0.184684317896286,0.0724869358529524,0.396013986553642,0.897001498984959,0.196125418066781,0.199236642068689,0.00273978998039188,0.00383181888977084,0.896697990612795
31,50.5462297928665,0.621564579631821,0.184684317896286,0.0724869358529524,0.364594334070662,0.761498472508886,0.196125418066781,0.199236642068689,0.00244218990575546,0.00341419294881739,0.754235036221712
32,48.6381322957202,0.548660263068905,0.184684317896286,0.0724869358529524,0.0110684583063245,0.01139889370031,0.195428560902396,0.198590513648179,0.00217906667964771,0.00303829695227844,0.0207120115474196
33,48.6381322957202,0.488987005720472,0.184684317896286,0.0724869358529524,0.00986667185272162,0.0101589749673632,0.195428560902396,0.198590513648179,0.00194227984421015,0.00270766693539711,0.0184649450766996
34,48.6381322957202,0.435812723369715,0.184684317896286,0.0724869358529524,0.00879538922091914,0.00905407383982515,0.195428560902396,0.198590513648179,0.00173118081784446,0.00241302690978864,0.0164613397261366
35,48.6381322957202,0.38841244921854,0.184684317896286,0.0724869358529524,0.00784024816230991,0.00806924811375207,0.195428560902396,0.198590513648179,0.00154304803226437,0.00215047754304273,0.0146746032828084
36,48.6381322957202,0.346169924276863,0.184684317896286,0.0724869358529524,0.00698891178095527,0.00719175481167174,0.195428560902396,0.198590513648179,0.00137534704851511,0.00191653356195099,0.0130821436821569
37,48.6381322957202,0.308523079324706,0.184684317896286,0.0724869358529524,0.00622972108869574,0.00640951812026706,0.195428560902396,0.198590513648179,0.00122585671049301,0.0017080095162322,0.0116617127988382
38,48.6381322957202,0.274980688825989,0.184684317896286,0.0724869358529524,0.005553036295957,0.00571252686845965,0.195428560902396,0.198590513648179,0.00109261860662749,0.00152218657625944,0.010395377707408
39,48.6381322957202,0.245073512592453,0.184684317896286,0.0724869358529524,0.00494969270311838,0.00509131175301119,0.195428560902396,0.198590513648179,0.000973841682030866,0.00135659423367315,0.00926635230505292
40,48.6381322957202,0.218416088264736,0.184684317896286,0.0724869358529524,0.00441195355866495,0.00453758346719658,0.195428560902396,0.198590513648179,0.000867980068842038,0.0012090309043547,0.00825998521916352


==> tikzfig/data/RMSE_nLoS_vs_kappa_MPC_app1.txt <==
kappa,pos
0.1,24.2621672119441
0.2,24.6936015216356
0.3,24.2411345356941
0.4,22.2990596587645
0.5,27.2215612461167
1,14.0365142982786
2,0.324720051998746
3,0.267253691184517
4,0.238221525520067
5,0.220485604780208
10,0.183852387871597
20,0.164807007624208
30,0.158380299269388
40,0.155175188209484
50,0.153264441393238
100,0.149517577526361


==> tikzfig/data/RMSE_nLoS_vs_kappa_MPC_app2.txt <==
kappa,pos
0.1,31.3062233374656
0.2,20.2989952344472
0.3,23.0586039291893
0.4,20.7077089089028
0.5,14.3380179895715
1,5.02211531505197
2,0.720302239584123
3,0.632727751029178
4,0.862202379722632
5,0.46870555259414
10,0.088862891011394
20,0.0621365941791211
30,0.0508989888364815
40,0.0443959545016981
50,0.0400576129619948
100,0.0297688825487603


==> tikzfig/data/RMSE_pos_CFO_sens_LoS_nLoS.txt <==
nu_CFO,pos_LoS,pos_nLoS
-350,6.48275473218278,6.51831507388623
-335,6.48424718007839,26.5098074345352
-320,6.48497419639154,34.5151599619034
-305,5.08197748772822,23.9197754485877
-290,3.50272278775706,18.6435687589738
-275,3.46276983487525,17.7623272927986
-260,3.43900787119445,0.88310382165834
-245,3.44308133045798,0.280362826720339
-230,7.78120216766502,0.252477237674015
-215,7.85237921805955,0.230428857766975
-200,7.83195035309849,0.210764699931031
-185,7.81543731507078,0.193156814887618
-170,53.8436510087704,0.17656141334783
-155,22.5377826459837,0.160701768689621
-140,22.7947927997144,0.145128933713021
-125,22.8040697891681,0.129757851629814
-110,22.8118412367482,0.114519543731722
-95,22.8187563600539,0.0993399101357567
-80,20.8399164029461,0.0842283897933814
-65,3.96182904306285,0.0692244494315801
-50,0.694299770285711,0.0543434553233845
-35,0.442959938849133,0.0397918001604137
-20,0.225771238532603,0.0259971350428679
-5,0.0522483228127839,0.0159677740743658
10,0.089189441478723,0.0185390233111558
25,0.196154597095958,0.0312318083281986
40,0.279405991023874,0.046816983206957
55,0.342150540064073,0.0636421864614106
70,0.386591111225831,0.0810987043563428
85,0.414235012555151,0.099558462755265
100,0.427841370451595,0.119320077552535
115,0.430114621984862,0.140313886916734
130,0.42231980839815,0.162848284221129
145,0.404314024062816,0.187217830869745
160,0.374507251075438,0.213766932051357
175,8.88640530805065,0.243328120904244
190,10.7447263560444,0.276646183102352
205,11.4983078108954,0.315325901616691
220,10.6952663505335,0.360869050206864
235,12.9168996991465,0.415756488910393
250,7.19170390929002,0.483736330625027
265,7.16445166608943,12.2931610928785
280,6.8779808394543,19.3194113232671
295,6.32552799154436,19.3611956238663
310,6.13075777849618,19.4070652350241
325,6.13008934576783,19.4581434276045
340,6.13038941863409,3.55463059128393


==> tikzfig/data/RMSE_pos_vs_CFO_LoS.txt <==
nu_CFO,pos
-49650,0.0160111303628083
-46250,0.0153879237337312
-42850,0.0171266515838838
-39450,0.0154351423823256
-36050,0.015120801385937
-32650,0.0158566407206784
-29250,0.0156255042992453
-25850,0.0161646784744251
-22450,0.0157313212542993
-19050,0.0151836133926109
-15650,0.0154682010328749
-12250,0.0152162330440156
-8850,0.0159533168685322
-5450,0.0158045821592121
-2050,0.0151191460033013
-50,0.0146749901199186
50,0.0154909930876678
4850,0.0159421053844659
8250,0.0152493648226134
11650,0.0150454267554401
15050,0.0147367656224359
18450,0.0154931525581603
21850,0.015067002010086
25250,0.0151357639835213
28650,0.0148163400810835
32050,0.014817893383301
35450,0.0149167990188768
38850,0.0146104922551445
42250,0.0144637467358068
45650,0.0157286142237036
49050,0.0159162908002261


==> tikzfig/data/RMSE_pos_vs_CFO_LoS_modified.txt <==
nu_CFO,pos
-350,0.0154627766805068
-335,0.0154253795104753
-320,0.015368784228503
-305,0.0152984570034387
-290,0.0152192124828477
-275,0.0151366336790039
-260,0.0150556472756942
-245,0.0149806876981152
-230,0.0149154525065631
-215,0.0148629530717931
-200,0.0148247187705485
-185,0.014805013645343
-170,0.0148026314351878
-155,0.0148190528108762
-140,0.0148540687869686
-125,0.0149064466652293
-110,0.014973690853316
-95,0.0150518903470979
-80,0.0151359256877568
-65,0.0152197786337804
-50,0.0152969796284332
-35,0.0153613504657181
-20,0.0154076519031154
-5,0.0154322042305482
10,0.015433248901789
25,0.0154112666570405
40,0.0153688625407685
55,0.0153104395974717
70,0.0152417390718756
85,0.0151691693461513
100,0.0150991040297478
115,0.0150368674109219
130,0.0149866519136935
145,0.0149504810724273
160,0.0149283129829203
175,0.0149183712012509
190,0.0149173973274491
205,0.0149201377426226
220,0.0149231317227564
235,0.0149224705775769
250,0.0149184586879983
265,0.0149106057223239
280,0.0149012762345298
295,0.0148941441528466
310,0.0148932712464104
325,0.01490216409943
340,0.014922694226522


==> tikzfig/data/RMSE_pos_vs_CFO_nLoS1.txt <==
nu_CFO,pos
-49658.256097561,0.014790653812625
-46341.1829268293,0.0149620240701295
-43024.1097560976,0.0153621796824307
-39707.0365853659,0.0150641157957705
-36389.9634146341,0.0158611432073015
-33072.8902439024,0.0149487663373734
-29755.8170731707,0.0154291351461539
-26438.743902439,0.0156141002674415
-23121.6707317073,0.0151824887830363
-19804.5975609756,0.0153925408354745
-16487.5243902439,0.0146343215190977
-13170.4512195122,0.0143264554882424
-9853.37804878049,0.0152282974517194
-6536.30487804878,0.0149360954180164
-3219.23170731707,0.0152483424608548
-48.5,0.0147654840579687
48.5,0.0144412667362023
3511.91463414634,0.0161727884592314
6828.98780487805,0.014791196119289
10146.0609756098,0.0154777062636918
13463.1341463415,0.0146159503469133
16780.2073170732,0.0143922388233898
20097.2804878049,0.01546167792324
23414.3536585366,0.0142956776492456
26731.4268292683,0.0159492498921542
30048.5,0.0149798525484363
33365.5731707317,0.0147651449507128
36682.6463414634,0.0161118516772279
39999.7195121951,0.0142977599263765
43316.7926829268,0.0163141372296191
46633.8658536585,0.0150148541186979


==> tikzfig/data/RMSE_pos_vs_CFO_nLoS1_modified.txt <==
nu_CFO,pos
10,0.0163356825566894
25,0.0164484495079182
40,0.0165649952938901
55,0.0166789682466563
70,0.0167845644907134
85,0.0168768819677854
100,0.0169524830284816
115,0.0170017155060924
130,0.0170270869744884
145,0.0170243995282951
160,0.0169924993977699
175,0.0169324862601762
190,0.0168476606305008
205,0.0167436487440651
220,0.0166288864071813
235,0.0165142323744044
250,0.0164114895087915
265,0.0163323826383087
280,0.016287152526629
295,0.0162816417779461
310,0.0163181718683852
325,0.0163926577807821
340,0.0164971660267398


==> tikzfig/data/RMSE_pos_vs_CFO_nLoS2.txt <==
nu_CFO,pos
-49659.3949416342,0.0147942924830184
-46352.0019455253,0.0149278903863124
-43044.6089494163,0.0153806231162007
-39737.2159533074,0.015140560317285
-36429.8229571984,0.0154921372482995
-33122.4299610895,0.014872015202674
-29815.0369649805,0.0151358332376242
-26507.6439688716,0.0161103605048905
-23200.2509727626,0.0148701789067131
-19892.8579766537,0.015454928176781
-16585.4649805447,0.0149338791351108
-13278.0719844358,0.0147525701968632
-9970.67898832685,0.0152568525456007
-6663.2859922179,0.0155439082565675
-3355.89299610895,0.0152090777493318
-48.5,0.0147612678761682
48.5,0.0144374627285688
3355.89299610895,0.0143884572231459
6663.2859922179,0.0147405036404039
9970.67898832685,0.0152974482542697
13278.0719844358,0.014416794659751
16585.4649805447,0.0150714515899823
19892.8579766537,0.0159422205971853
23200.2509727626,0.0153612364062698
26507.6439688716,0.014994297765439
29815.0369649805,0.0152828634994302
33122.4299610895,0.0153915744904411
36429.8229571984,0.0155981261006932
39737.2159533074,0.0155009961609545
43044.6089494163,0.0155611988915422
46352.0019455253,0.0153612603341725
49659.3949416342,0.0151827143207124


==> tikzfig/data/RMSE_pos_vs_CFO_nLoS2_modified.txt <==
nu_CFO,pos
-350,0.0147942924830184
-335,0.0147942924830184
-320,0.0147942924830184
-305,0.0147942924830184
-290,0.0147942924830184
-275,0.0147942924830184
-260,0.0147942924830184
-245,0.0147942924830184
-230,0.0147942924830184
-215,0.0147942924830184
-200,0.0147942924830184
-185,0.0147942924830184
-170,0.0147942924830184
-155,0.0147942924830184
-140,0.0147942924830184
-125,0.0147942924830184
-110,0.0147942924830184
-95,0.0147942924830184
-80,0.0147942924830184
-65,0.0147942924830184
-50,0.0147942924830184
-35,0.0147942924830184
-20,0.0147942924830184
-5,0.0147942924830184
10,0.0147942924830184
25,0.0147942924830184
40,0.0147942924830184
55,0.0147942924830184
70,0.0147942924830184
85,0.0147942924830184
100,0.0147942924830184
115,0.0147942924830184
130,0.0147942924830184
145,0.0147942924830184
160,0.0147942924830184
175,0.0147942924830184
190,0.0147942924830184
205,0.0147942924830184
220,0.0147942924830184
235,0.0147942924830184
250,0.0147942924830184
265,0.0147942924830184
280,0.0147942924830184
295,0.0147942924830184
310,0.0147942924830184
325,0.0147942924830184
340,0.0147942924830184


==> tikzfig/data/RMSE_withLOS_vs_vel.txt <==
speed,pos
0,0.0138531429131038
0.277777777777778,0.0378866731082196
0.555555555555556,0.0720937607979573
0.833333333333333,0.108717116923344
1.11111111111111,0.148752710356725
1.38888888888889,0.194563530706163
1.66666666666667,0.250187252745926
1.94444444444444,0.322910125300479
2.22222222222222,0.428916971791483
2.5,0.60901901829746
2.77777777777778,0.984572420429339
3.05555555555556,1.60449835753723
3.33333333333333,2.02296259042545
3.61111111111111,13.5869661296126
3.88888888888889,27.7822496974984
4.16666666666667,30.2267705809663
11.1111111111111,22.4872396686146


==> tikzfig/data/pfa.txt <==
P,p_fa_sim_AppGLRT_app1_noLoS,p_fa_sim_AppGLRT_app2_nLoS,p_fa_sim_GLRTinspired_app1_nLoS,p_fa_sim_GLRTinspired_app2_NLoS
-20,0.012,0.458,0.006,0.458
-19,0.012,0.458,0.006,0.458
-18,0.014,0.46,0.006,0.46
-17,0.012,0.442,0.006,0.442
-16,0.012,0.448,0.006,0.448
-15,0.01,0.454,0.004,0.454
-14,0.01,0.44,0.004,0.44
-13,0.014,0.434,0.008,0.434
-12,0.014,0.428,0.008,0.428
-11,0.018,0.436,0.012,0.436
-10,0.016,0.428,0.01,0.428
-9,0.016,0.466,0.012,0.466
-8,0.018,0.434,0.016,0.434
-7,0.018,0.442,0.018,0.442
-6,0.014,0.462,0.014,0.462
-5,0.012,0.424,0.01,0.424
-4,0.01,0.452,0.01,0.452
-3,0.008,0.428,0.008,0.428
-2,0.002,0.402,0.002,0.402
-1,0.002,0.36,0.002,0.36
0,0.002,0.334,0.002,0.334
1,0.002,0.332,0,0.328
2,0.002,0.274,0,0.274
3,0.002,0.228,0,0.226
4,0.002,0.204,0,0.204
5,0.002,0.17,0,0.162
6,0.002,0.126,0,0.116
7,0.002,0.12,0,0.11
8,0.002,0.106,0,0.0860000000000001
9,0.002,0.0860000000000001,0,0.062
10,0,0.0880000000000001,0,0.046
11,0,0.068,0,0.028
12,0,0.052,0,0.01
13,0,0.05,0,0.006
14,0,0.056,0,0.002
15,0,0.056,0,0
16,0,0.058,0,0
17,0,0.056,0,0
18,0,0.062,0,0
19,0,0.058,0,0
20,0,0.056,0,0
21,0,0.05,0,0
22,0,0.048,0,0
23,0,0.038,0,0
24,0,0.028,0,0
25,0,0.024,0,0
26,0,0.016,0,0
27,0,0.008,0,0
28,0,0.006,0,0
29,0,0.004,0,0
30,0,0.004,0,0
31,0,0,0,0
32,0,0,0,0
33,0,0,0,0
34,0,0,0,0
35,0,0,0,0
36,0,0,0,0
37,0,0,0,0
38,0,0,0,0
39,0,0,0,0
40,0,0,0,0


==> tikzfig/data/pos_ErrorBound_R.txt <==
R,PEB
2,0.0147618875699845
3,0.000947725624444847
4,0.000899164606005083
5,0.000682500061096849
6,0.000604313370713443
7,0.000597763791572936
8,0.000593738380970523

